Observation of a new baryon state in the $\Lambda_b^0\pi^+\pi^-$ mass spectrum

A new baryon state is observed in the $\Lambda_b^0\pi^+\pi^-$ mass spectrum with high significance using a data sample of $pp$ collisions, collected with the LHCb detector at centre-of-mass energies $\sqrt{s}=7, 8$ and 13TeV, corresponding to an integrated luminosity of 9fb$^{-1}$. The mass and natural width of the new state are measured to be \begin{eqnarray*} m & = & 6072.3 \pm 2.9 \pm 0.6 \pm 0.2 MeV\,, \Gamma & = & 72 \pm 11 \pm 2 MeV\,, \end{eqnarray*} where the first uncertainty is statistical and the second systematic. The third uncertainty for the mass is due to imprecise knowledge of the $\Lambda_b^0$ baryon mass. The new state is consistent with the first radial excitation of the $\Lambda_b^0$ baryon, the $\Lambda_b(2S)^0$ resonance. Updated measurements of the masses and the upper limits on the natural widths of the previously observed $\Lambda_b(5912)^0$ and $\Lambda_b(5920)^0$ states are also reported.

==> figs/Fig1a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.45662650612143,
  "fY1" : -21686.7469392835,
  "fX2" : 5.81807228978931,
  "fY2" : 159036.144894657,
  "fXtoAbsPixelk" : -15096.6665945757,
  "fXtoPixelk" : -15096.6665945757,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -0.00442666666011016,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 5.45662650612143,
  "fPixeltoXk" : 5.45662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 159036.144894657,
  "fPixeltoYk" : -21686.7469392835,
  "fPixeltoY" : -225.903614792426,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.5,
  "fUymin" : 0,
  "fUxmax" : 5.8,
  "fUymax" : 150000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.5,
      "fY1" : 0,
      "fX2" : 5.8,
      "fY2" : 150000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_cf600b0",
      "fTitle" : "A RooPlot of \"mass\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 62,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 60,
        "fXmin" : 5.5,
        "fXmax" : 5.8,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 150000,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 120211.727798615, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_L_Norm[mass]_Comp[expopos_Bkg_L]",
      "fTitle" : "Projection of Fit1D(L)",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 66,
      "fX" : [5.495, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.55, 5.555, 5.56, 5.565, 5.57, 5.575, 5.58, 5.585, 5.59, 5.595, 5.6, 5.605, 5.61, 5.615, 5.62, 5.625, 5.63, 5.635, 5.64, 5.645, 5.65, 5.655, 5.66, 5.665, 5.67, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.805, 5.805],
      "fY" : [0, 5723.36875709131, 5723.36875709131, 5573.50581752926, 5425.85771415341, 5280.42444696373, 5137.20601596024, 4996.20242114292, 4857.4136625118, 4720.83974006686, 4586.48065380811, 4454.33640373555, 4324.40698984917, 4196.69241214897, 4071.19267063496, 3947.90776530711, 3826.83769616547, 3707.98246321001, 3591.34206644074, 3476.91650585765, 3364.70578146075, 3254.70989325003, 3146.92884122549, 3041.36262538714, 2938.01124573496, 2836.87470226898, 2737.95299498918, 2641.24612389557, 2546.75408898815, 2454.47689026691, 2364.41452773185, 2276.56700138298, 2190.93431122027, 2107.51645724377, 2026.31343945345, 1947.32525784932, 1870.55191243137, 1795.9934031996, 1723.64973015402, 1653.52089329463, 1585.60689262142, 1519.90772813438, 1456.42339983354, 1395.15390771888, 1336.09925179041, 1279.25943204812, 1224.63444849202, 1172.2243011221, 1122.02898993836, 1074.04851494081, 1028.28287612944, 984.732073504261, 943.396107065266, 904.274976812455, 867.368682745829, 832.677224865388, 800.200603171131, 769.938817663059, 741.891868341171, 716.059755205463, 692.442478255945, 671.040037492612, 651.852432915463, 651.852432915463, 651.852432915463, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_L_Norm[mass]_Comp[expopos_Bkg_L]13",
        "fTitle" : "Projection of Fit1D(L)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.464,
          "fXmax" : 5.836,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6295.70563280044,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6295.70563280044,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(L)",
      "_ymin" : 0,
      "_ymax" : 5723.36875709131,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_L_Norm[mass]_Comp[cb2_L]",
      "fTitle" : "Projection of Fit1D(L)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 244,
      "fX" : [5.5, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.5425, 5.545, 5.5475, 5.55, 5.5525, 5.555, 5.5575, 5.56, 5.5625, 5.56375, 5.565, 5.56625, 5.5675, 5.56875, 5.57, 5.57125, 5.5725, 5.57375, 5.575, 5.57625, 5.5775, 5.57875, 5.58, 5.580625, 5.58125, 5.581875, 5.5825, 5.583125, 5.58375, 5.584375, 5.585, 5.585625, 5.58625, 5.586875, 5.5875, 5.588125, 5.58875, 5.589375, 5.59, 5.590625, 5.59125, 5.591875, 5.5925, 5.593125, 5.5934375, 5.59375, 5.5940625, 5.594375, 5.5946875, 5.595, 5.5953125, 5.595625, 5.5959375, 5.59625, 5.5965625, 5.596875, 5.5971875, 5.5975, 5.5978125, 5.598125, 5.5984375, 5.59875, 5.599375, 5.6, 5.600625, 5.60125, 5.6025, 5.60375, 5.605, 5.605625, 5.60625, 5.606875, 5.6075, 5.608125, 5.60875, 5.6090625, 5.609375, 5.6096875, 5.61, 5.6103125, 5.610625, 5.6109375, 5.61125, 5.6115625, 5.611875, 5.6121875, 5.6125, 5.6128125, 5.613125, 5.6134375, 5.61375, 5.6140625, 5.614375, 5.6146875, 5.615, 5.6153125, 5.615625, 5.6159375, 5.61625, 5.6165625, 5.616875, 5.6171875, 5.6175, 5.6178125, 5.618125, 5.6184375, 5.61875, 5.6190625, 5.619375, 5.6196875, 5.62, 5.6203125, 5.620625, 5.6209375, 5.62125, 5.6215625, 5.621875, 5.6221875, 5.6225, 5.6228125, 5.623125, 5.6234375, 5.62375, 5.6240625, 5.624375, 5.6246875, 5.625, 5.6253125, 5.625625, 5.6259375, 5.62625, 5.6265625, 5.626875, 5.6271875, 5.6275, 5.6278125, 5.628125, 5.6284375, 5.62875, 5.629375, 5.63, 5.630625, 5.63125, 5.631875, 5.6325, 5.635, 5.635625, 5.63625, 5.636875, 5.6375, 5.638125, 5.63875, 5.639375, 5.64, 5.640625, 5.64125, 5.641875, 5.6425, 5.6428125, 5.643125, 5.6434375, 5.64375, 5.6440625, 5.644375, 5.6446875, 5.645, 5.6453125, 5.645625, 5.6459375, 5.64625, 5.646875, 5.6475, 5.648125, 5.64875, 5.649375, 5.65, 5.650625, 5.65125, 5.651875, 5.6525, 5.653125, 5.65375, 5.654375, 5.655, 5.655625, 5.65625, 5.656875, 5.6575, 5.658125, 5.65875, 5.659375, 5.66, 5.66125, 5.6625, 5.66375, 5.665, 5.66625, 5.6675, 5.66875, 5.67, 5.67125, 5.6725, 5.67375, 5.675, 5.6775, 5.68, 5.6825, 5.685, 5.6875, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.8],
      "fY" : [0, 743.010314208794, 838.99464530242, 951.826184524448, 1085.30889724141, 1244.31383330682, 1435.14227539731, 1666.03629869177, 1947.90723804363, 2295.39191657755, 2499.70128057764, 2728.41132964649, 2985.22098359529, 3274.51584365922, 3601.52047132189, 3972.49028003269, 4394.95496257606, 4878.02948484324, 5432.814391472, 5741.23484858371, 6072.91519883697, 6430.05885220462, 6815.12205523448, 7230.84815264359, 7680.30722987336, 8166.94210211588, 8694.62181102978, 9267.70403045679, 9891.10807813773, 10570.4005960196, 11311.8964155837, 12122.7776904617, 13011.235087159, 13487.4308685173, 13986.6357160459, 14510.2372062862, 15059.7236115076, 15636.6924709034, 16242.8600014701, 16880.0714418893, 17550.31243434, 18255.7215623963, 18998.6041782838, 19781.4476699694, 20606.9383382649, 21477.9800767228, 22397.7150729798, 23369.5467799673, 24397.1654397214, 25484.5764820283, 26636.1321658377, 27856.5668842811, 29151.0366154948, 30525.1630727567, 31243.9937657845, 31985.0831904878, 32749.2880789237, 33537.5046796653, 34350.6708866627, 35189.7684995325, 36055.8256244284, 36949.9192253885, 37873.1778368003, 38826.7844484609, 39811.979575662, 40830.0645276927, 41882.4048892355, 42970.4342303465, 44095.6580619648, 45259.658055292, 46464.096544963, 47710.3134964253, 50263.3246556896, 52864.9794784627, 55508.9279163893, 58188.2808558393, 63623.0735474666, 69104.3561994858, 74560.337602558, 77254.8865001674, 79913.8339697563, 82526.9681399509, 85083.9666939337, 87574.4629389275, 89988.1143520933, 91162.9151161068, 92314.6729864321, 93442.1334975759, 94544.0570797987, 95619.2213139025, 96666.4231772496, 97684.4812752605, 98672.2380526167, 99628.5619784315, 100552.349699626, 101442.528156782, 102298.056656837, 103117.928897009, 103901.174934445, 104646.863096227, 105354.101824466, 106022.041451362, 106649.875899318, 107236.844301318, 107782.232537022, 108285.374680247, 108745.654353713, 109162.505987211, 109535.41597559, 109863.923733244, 110147.622642074, 110386.160890189, 110579.242198932, 110726.626436112, 110828.130113685, 110883.626768425, 110893.047224493, 110856.379737125, 110773.67001703, 110645.021135437, 110470.593310042, 110250.603572502, 109985.32531843, 109675.087741195, 109320.275151178, 108921.326182445, 108478.732889131, 107993.039734154, 107464.842473145, 106894.786936811, 106283.567715217, 105631.926747729, 104940.651822628, 104210.574990646, 103442.570896886, 102637.555035801, 101796.481934125, 100920.343266774, 100010.165910927, 99067.0099436321, 98091.9665883757, 97086.156116197, 96050.7257069558, 94986.8472764606, 93895.7152752156, 92778.5444645186, 91636.5676756862, 90471.0335581662, 89283.2043222221, 86845.7636036202, 84334.5288395776, 81759.8569568804, 79132.1085666259, 76461.580088213, 73758.4385232513, 62815.1856948516, 60092.8317043015, 57392.9576524472, 54723.322532082, 52091.1835081487, 49503.2721723282, 46965.7761788814, 44484.3261814971, 42063.987934862, 39709.2593730799, 37424.0724304562, 35211.7993292268, 33075.7947574511, 32047.2123345611, 31050.9232297052, 30085.9039394626, 29151.1637041365, 28245.7434504829, 27368.7147688816, 26519.1789238275, 25696.2658966603, 24899.13345945, 24126.9662790234, 23378.9750501537, 22654.395656931, 21272.5370186206, 19975.751044196, 18758.7521842163, 17616.5862668507, 16544.6095350838, 15538.4690218495, 14594.0841769221, 13707.629665033, 12875.5192599006, 12094.3907637177, 11361.0918862399, 10672.6670218854, 10026.3448672129, 9419.5268249079, 8849.77614388642, 8314.80774835735, 7812.47871175983, 7340.77933433308, 6897.82478571657, 6481.84727649203, 6091.18872489753, 5724.29388710764, 5056.05035939895, 4466.49689772956, 3946.28727737377, 3487.19482322273, 3081.97717085225, 2724.25750058901, 2408.42022146826, 2129.51933247632, 1883.19790770385, 1665.61734392504, 1473.39517712068, 1303.55042156288, 1020.79405751912, 799.843253541538, 627.085642122803, 491.929446601683, 386.12823179828, 303.257714021657, 187.379621519091, 116.044568805508, 72.0294128140764, 44.8093132167997, 27.9377195073894, 17.4569710212118, 10.9318395378331, 6.86049249027185, 4.3146583724935, 2.71930624117299, 1.71744180630437, 1.08695079394342, 0.689340078165553, 0.438071422976184, 0.278956273822325, 0.177991527624479, 0.113795946075136, 0.0728972075878471, 0.0467890377737472, 0.0300897813724393, 0.0193877906439526, 0.012515976835875, 0.012515976835875, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_L_Norm[mass]_Comp[cb2_L]14",
        "fTitle" : "Projection of Fit1D(L)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 246,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 244,
          "fXmin" : 5.47,
          "fXmax" : 5.83,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 121982.351946943,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 121982.351946943,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(L)",
      "_ymin" : 0,
      "_ymax" : 110893.047224493,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_L_Norm[mass]",
      "fTitle" : "Projection of Fit1D(L)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 244,
      "fX" : [5.495, 5.495, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.5425, 5.545, 5.5475, 5.55, 5.5525, 5.555, 5.5575, 5.56, 5.5625, 5.56375, 5.565, 5.56625, 5.5675, 5.56875, 5.57, 5.57125, 5.5725, 5.57375, 5.575, 5.57625, 5.5775, 5.57875, 5.58, 5.580625, 5.58125, 5.581875, 5.5825, 5.583125, 5.58375, 5.584375, 5.585, 5.585625, 5.58625, 5.586875, 5.5875, 5.588125, 5.58875, 5.589375, 5.59, 5.590625, 5.59125, 5.591875, 5.5925, 5.593125, 5.59375, 5.5940625, 5.594375, 5.5946875, 5.595, 5.5953125, 5.595625, 5.5959375, 5.59625, 5.5965625, 5.596875, 5.5971875, 5.5975, 5.5978125, 5.598125, 5.5984375, 5.59875, 5.599375, 5.6, 5.600625, 5.60125, 5.6025, 5.60375, 5.605, 5.605625, 5.60625, 5.606875, 5.6075, 5.608125, 5.60875, 5.6090625, 5.609375, 5.6096875, 5.61, 5.6103125, 5.610625, 5.6109375, 5.61125, 5.6115625, 5.611875, 5.6121875, 5.6125, 5.6128125, 5.613125, 5.6134375, 5.61375, 5.6140625, 5.614375, 5.6146875, 5.615, 5.6153125, 5.615625, 5.6159375, 5.61625, 5.6165625, 5.616875, 5.6171875, 5.6175, 5.6178125, 5.618125, 5.6184375, 5.61875, 5.6190625, 5.619375, 5.6196875, 5.62, 5.6203125, 5.620625, 5.6209375, 5.62125, 5.6215625, 5.621875, 5.6221875, 5.6225, 5.6228125, 5.623125, 5.6234375, 5.62375, 5.6240625, 5.624375, 5.6246875, 5.625, 5.6253125, 5.625625, 5.6259375, 5.62625, 5.6265625, 5.626875, 5.6271875, 5.6275, 5.6278125, 5.628125, 5.62875, 5.629375, 5.63, 5.630625, 5.63125, 5.631875, 5.6325, 5.635, 5.635625, 5.63625, 5.636875, 5.6375, 5.638125, 5.63875, 5.639375, 5.64, 5.640625, 5.64125, 5.641875, 5.6425, 5.6428125, 5.643125, 5.6434375, 5.64375, 5.6440625, 5.644375, 5.6446875, 5.645, 5.6453125, 5.645625, 5.6459375, 5.64625, 5.646875, 5.6475, 5.648125, 5.64875, 5.649375, 5.65, 5.650625, 5.65125, 5.651875, 5.6525, 5.653125, 5.65375, 5.654375, 5.655, 5.655625, 5.65625, 5.656875, 5.6575, 5.658125, 5.65875, 5.659375, 5.66, 5.66125, 5.6625, 5.66375, 5.665, 5.66625, 5.6675, 5.66875, 5.67, 5.67125, 5.6725, 5.67375, 5.675, 5.6775, 5.68, 5.6825, 5.685, 5.6875, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.805, 5.805],
      "fY" : [0, 6466.3790713001, 6466.3790713001, 6412.50046283168, 6377.68389867785, 6365.73334420514, 6381.51984926706, 6431.34469654022, 6523.44996120357, 6668.74697811049, 6881.87257038566, 7019.83295482619, 7182.74773338204, 7374.31582586438, 7598.92283350839, 7861.79331779767, 8169.18269218166, 8528.62064944476, 8949.2221554782, 9442.08775491976, 9719.75619933031, 10020.8229641441, 10347.4914593339, 10702.2179314475, 11087.745725202, 11507.1449260388, 11963.85834915, 12461.7550361943, 13005.1926610132, 13599.0905413477, 14249.0153191449, 14961.2818258858, 15743.0722152023, 16602.5771535997, 17064.3486160313, 17549.1637514484, 18058.4101363927, 18593.5760431335, 19156.2590108641, 19748.175256581, 20371.1700189659, 21027.2289401977, 21718.4906038504, 22447.2603621498, 23216.0256030626, 24027.4726274008, 24884.5053287168, 25790.2658946473, 26748.1577781238, 27761.8712211822, 28835.4116536088, 29973.1313343533, 31179.7646565472, 32460.4675983269, 33820.8618729702, 35267.084414898, 36024.4534929882, 36805.8429350878, 37612.190635147, 38444.4783927825, 39303.734314148, 40191.0353632815, 41107.5100745706, 42054.3414378124, 43032.7699682984, 44044.096975318, 45089.6880435534, 46170.9767430609, 47289.4685847796, 48446.7452399111, 49644.4690430902, 50883.9799597644, 53423.6050045643, 56011.9083196882, 58642.5398567811, 61308.6105022128, 66716.9424262496, 72171.9027379401, 77601.7002279452, 80283.2090792441, 82929.151109338, 85529.3144468529, 88073.3767749715, 90550.9714009164, 92951.7558018488, 94120.1360373015, 95265.4820307697, 96386.5393167602, 97482.0683255337, 98550.8466378919, 99591.6712311973, 100603.36071087, 101584.757521593, 102534.730132477, 103452.175190446, 104336.019636079, 105185.222776316, 105998.778308373, 106775.716289398, 107515.105046473, 108216.053021709, 108877.710547306, 109499.271545666, 110079.975149774, 110619.107239291, 111116.001888032, 111570.042718718, 111980.66416114, 112347.352610147, 112669.647480132, 112947.142152997, 113179.484816852, 113366.379193038, 113507.585149365, 113602.919197788, 113652.254875083, 113655.52300541, 113612.711844004, 113523.867101575, 113389.091849353, 113208.546305031, 112982.447500269, 112711.068830678, 112394.739489629, 112033.843787502, 111628.820358361, 111180.161256344, 110688.410944368, 110154.165178064, 109578.069788139, 108960.819364657, 108303.155846986, 107605.867023405, 106869.784944647, 106095.784255814, 105284.780451361, 104437.728058021, 103555.618750709, 102639.479406605, 101690.370102757, 100709.382062652, 99697.6355573281, 98656.2777666456, 97586.4806064129, 96489.4385271342, 95366.3662901074, 94218.496726649, 91853.3737790447, 89404.2080731178, 86881.2829285657, 84294.9552721745, 81655.5857150412, 78973.4706765651, 76258.7771583555, 65269.6625851185, 62535.9296753976, 59824.7113111878, 57143.7664852827, 54500.3523626248, 51901.2005348951, 49352.4986563545, 46859.8773806919, 44428.4024625939, 42062.5718361643, 39766.3174357084, 37543.0114834623, 35396.0086674852, 34361.9401000503, 33360.1735023535, 32389.6853709736, 31449.4849462143, 30538.6131548311, 29656.1415872042, 28801.1715078284, 27972.8328980433, 27170.2835299189, 26392.7080702821, 25639.317213906, 24909.3468448808, 23516.732210077, 22209.2248459744, 20981.539203132, 19828.7211097192, 18746.1268087205, 17729.4033330697, 16774.4701325413, 15877.5018718667, 15034.9123247641, 14243.3392934264, 13499.6304876093, 12800.8303017308, 12144.1674323498, 11527.0432821517, 10947.0211000525, 10401.8158102611, 9889.28448621666, 9407.41742815841, 8954.32980572583, 8528.2538295006, 8127.53141772083, 7750.60732656109, 7062.40911255892, 6453.03939185768, 5913.15193973166, 5434.52008107205, 5009.90145145463, 4632.91923120607, 4297.95782936166, 4000.07124490769, 3734.90255193482, 3498.61314721726, 3287.82056673577, 3099.54382476249, 2780.33876967265, 2523.49298369556, 2315.39409932386, 2145.45033989631, 2005.41527023302, 1888.86460664307, 1707.28734965347, 1572.46796863904, 1467.18332053296, 1380.90856500721, 1307.19715155551, 1242.09141951323, 1183.15614065993, 1128.88948242863, 1078.36317331331, 1031.00218237061, 986.449515310566, 944.48305785921, 904.964316890621, 867.806754168805, 832.95618113921, 800.378594698755, 770.052613609134, 741.964765548759, 716.106544243237, 692.472568037318, 671.059425283255, 651.864948892298, 651.864948892298, 651.864948892298, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_L_Norm[mass]15",
        "fTitle" : "Projection of Fit1D(L)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 246,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 244,
          "fXmin" : 5.464,
          "fXmax" : 5.836,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 125021.075305951,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 125021.075305951,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(L)",
      "_ymin" : 0,
      "_ymax" : 113655.52300541,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_hds_1010",
      "fTitle" : "Histogram of hds_1010_plot__mass",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 60,
      "fX" : [5.5025, 5.5075, 5.5125, 5.5175, 5.5225, 5.5275, 5.5325, 5.5375, 5.5425, 5.5475, 5.5525, 5.5575, 5.5625, 5.5675, 5.5725, 5.5775, 5.5825, 5.5875, 5.5925, 5.5975, 5.6025, 5.6075, 5.6125, 5.6175, 5.6225, 5.6275, 5.6325, 5.6375, 5.6425, 5.6475, 5.6525, 5.6575, 5.6625, 5.6675, 5.6725, 5.6775, 5.6825, 5.6875, 5.6925, 5.6975, 5.7025, 5.7075, 5.7125, 5.7175, 5.7225, 5.7275, 5.7325, 5.7375, 5.7425, 5.7475, 5.7525, 5.7575, 5.7625, 5.7675, 5.7725, 5.7775, 5.7825, 5.7875, 5.7925, 5.7975],
      "fY" : [6904, 6523, 6190, 6136, 6255, 6221, 6487, 6796, 6901, 7530, 8005, 8770, 9705, 10828, 12478, 14625, 18228, 24026, 33270, 47291, 65701, 87288, 104730, 114149, 110487, 96131, 74979, 53783, 36057, 22995, 14928, 9284, 6411, 4498, 3423, 2695, 2387, 1989, 1767, 1665, 1538, 1415, 1341, 1223, 1245, 1130, 1071, 1139, 1043, 968, 948, 895, 846, 863, 773, 756, 715, 718, 651, 639],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_hds_10103005",
        "fTitle" : "Histogram of hds_1010_plot__mass",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.47,
          "fXmax" : 5.83,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 552.794945616413,
          "fXmax" : 125874.674128401,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 125874.674128401,
        "fMinimum" : 552.794945616413,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEXhigh" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEYlow" : [82.5918166849178, 80.2666391525609, 78.1781418184237, 77.8342198531391, 78.5901384497465, 78.3749009508092, 80.0434665258454, 81.9393716618461, 82.5737624042631, 86.2770130852632, 88.9720626788048, 93.1496129196494, 98.015227249396, 103.558877564579, 111.20608756912, 120.434899842849, 134.512036500455, 154.504032205616, 181.901343196805, 216.965514507472, 255.822550705161, 294.945849522381, 323.12053395914, 337.359808204521, 331.896224406955, 309.550399128915, 273.323391988335, 231.412160095155, 189.387466674343, 151.141847786155, 121.681217869196, 95.8548130608942, 79.57028162808, 66.568994326738, 58.0085463842674, 51.4157972104831, 48.3594924247068, 44.1010089571973, 41.5386726717197, 40.3074748054814, 38.7205303380767, 37.1198086119534, 36.12308015446, 34.4749910650453, 34.7880999771878, 33.1191909480285, 32.2299556981063, 33.2527776634754, 31.7993807990184, 30.6167157650032, 30.2936681803257, 29.4207286007544, 28.5903764155777, 28.8811163845079, 27.3073731229687, 27, 26.2441582406327, 26.3001865665148, 25.0196003103497, 24.783393759541],
      "fEYhigh" : [83.5918166849178, 81.2666391525609, 79.1781418184237, 78.8342198531391, 79.5901384497465, 79.3749009508092, 81.0434665258454, 82.9393716618461, 83.5737624042631, 87.2770130852632, 89.9720626788048, 94.1496129196494, 99.015227249396, 104.558877564579, 112.20608756912, 121.434899842849, 135.512036500455, 155.504032205616, 182.901343196805, 217.965514507472, 256.822550705168, 295.945849522381, 324.12053395914, 338.359808204521, 332.896224406955, 310.550399128915, 274.323391988335, 232.412160095155, 190.387466674343, 152.141847786155, 122.681217869196, 96.8548130608942, 80.57028162808, 67.568994326738, 59.0085463842674, 52.4157972104831, 49.3594924247068, 45.1010089571973, 42.5386726717197, 41.3074748054814, 39.7205303380767, 38.1198086119534, 37.12308015446, 35.4749910650453, 35.7880999771878, 34.1191909480285, 33.2299556981063, 34.2527776634754, 32.7993807990183, 31.6167157650032, 31.2936681803257, 30.4207286007544, 29.5903764155777, 29.8811163845079, 28.3073731229687, 28, 27.2441582406327, 27.3001865665148, 26.0196003103497, 25.783393759541],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 114487.359808205,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.005,
      "_nSigma" : 1,
      "_entries" : 1088433,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glRect",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 864,
  "fWindowTopY" : 81,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig1b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.45662650612143,
  "fY1" : -14457.8312928557,
  "fX2" : 5.81807228978931,
  "fY2" : 106024.096596438,
  "fXtoAbsPixelk" : -15096.6665945757,
  "fXtoPixelk" : -15096.6665945757,
  "fXtoPixel" : 2766.66666256885,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -0.00663999999016523,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 5.45662650612143,
  "fPixeltoXk" : 5.45662650612143,
  "fPixeltoX" : 3.61445783667882e-4,
  "fAbsPixeltoYk" : 106024.096596438,
  "fPixeltoYk" : -14457.8312928557,
  "fPixeltoY" : -150.602409861617,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.5,
  "fUymin" : 0,
  "fUxmax" : 5.8,
  "fUymax" : 100000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.5,
      "fY1" : 0,
      "fX2" : 5.8,
      "fY2" : 100000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_e4df870",
      "fTitle" : "A RooPlot of \"mass\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 62,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 60,
        "fXmin" : 5.5,
        "fXmax" : 5.8,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 2,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 100000,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 85458.9837572938, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_L_Norm[mass]_Comp[expopos_Bkg_L]",
      "fTitle" : "Projection of Fit1D(L)",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 129,
      "fX" : [5.495, 5.495, 5.5, 5.500625, 5.50125, 5.501875, 5.5025, 5.503125, 5.50375, 5.504375, 5.505, 5.505625, 5.50625, 5.506875, 5.5075, 5.508125, 5.50875, 5.51, 5.51125, 5.5125, 5.51375, 5.515, 5.51625, 5.5175, 5.51875, 5.52, 5.52125, 5.5225, 5.52375, 5.525, 5.52625, 5.5275, 5.52875, 5.53, 5.5325, 5.535, 5.5375, 5.54, 5.545, 5.5475, 5.55, 5.5525, 5.555, 5.5575, 5.56, 5.5625, 5.565, 5.5675, 5.57, 5.5725, 5.575, 5.57625, 5.5775, 5.57875, 5.58, 5.58125, 5.5825, 5.58375, 5.585, 5.58625, 5.5875, 5.58875, 5.59, 5.59125, 5.5925, 5.59375, 5.595, 5.59625, 5.5975, 5.59875, 5.6, 5.6025, 5.605, 5.6075, 5.61, 5.6125, 5.615, 5.6175, 5.62, 5.6225, 5.625, 5.6275, 5.63, 5.6325, 5.635, 5.6375, 5.64, 5.6425, 5.645, 5.6475, 5.65, 5.6525, 5.655, 5.6575, 5.66, 5.6625, 5.665, 5.6675, 5.67, 5.6725, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.805, 5.805],
      "fY" : [0, 8685.29950907547, 8685.29950907547, 8660.41756032949, 8637.48225432267, 8616.44176416707, 8597.2451985602, 8579.84258777576, 8564.18486984277, 8550.22387691006, 8537.91232179415, 8527.20378470792, 8518.05270016902, 8510.41434408355, 8504.24482100501, 8499.50105156494, 8496.14076007367, 8493.40545335061, 8495.71630822978, 8502.76282521316, 8514.24622981423, 8529.87911441889, 8549.38508985562, 8572.49844642912, 8598.96382418099, 8628.53589214471, 8660.97903636825, 8696.06705648229, 8733.58287060004, 8773.31822833511, 8815.07343173345, 8858.65706391811, 8903.88572525046, 8950.5837768161, 9047.72280932018, 9148.81496084384, 9252.70995035689, 9358.35939087708, 9571.19811230526, 9676.74221742197, 9780.73893447227, 9882.55697694551, 9981.63234891319, 10077.4636712725, 10169.6077783172, 10257.6755705514, 10341.328110343, 10420.2729476725, 10494.2606638504, 10563.0816216759, 10626.5629110757, 10656.2564785399, 10684.5654797989, 10711.4773816232, 10736.9814392625, 10761.0686211738, 10783.7315361325, 10804.9643626579, 10824.7627806914, 10843.1239054629, 10860.0462234887, 10875.5295306359, 10889.5748722014, 10902.1844849452, 10913.3617410263, 10923.1110937848, 10931.4380253212, 10938.3489958206, 10943.8513945724, 10947.9534926382, 10950.6643971207, 10951.9529704068, 10947.8050508174, 10938.3192775154, 10923.6037849213, 10903.775078792, 10878.956991101, 10849.2797091702, 10814.8788747439, 10775.8947489169, 10732.4714390429, 10684.7561839525, 10632.8986940059, 10577.0505426843, 10517.3646066042, 10453.9945509999, 10387.0943578834, 10316.8178942357, 10243.3185177272, 10166.7487176058, 10087.2597885121, 10005.0015351097, 9920.12200553235, 9832.76725176104, 9743.08111514676, 9651.2050353991, 9557.27788144921, 9461.43580269056, 9363.81209918207, 9264.5371094832, 9163.73811486215, 8958.0614799403, 8747.73657946868, 8533.66509742778, 8316.69519575295, 8097.62129835418, 7877.18438421926, 7656.07270515139, 7434.92285395329, 7214.3211180522, 6994.80506175663, 6776.86528765278, 6560.94733417282, 6347.45367216528, 6136.74576846205, 5929.14618900913, 5724.94071818532, 5524.38047452028, 5327.68400618717, 5135.0393524331, 4946.6060595635, 4762.51714224006, 4582.88098273364, 4407.78316240711, 4237.28822112385, 4071.44134150988, 4071.44134150988, 4071.44134150988, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_L_Norm[mass]_Comp[expopos_Bkg_L]7",
        "fTitle" : "Projection of Fit1D(L)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 131,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 129,
          "fXmin" : 5.464,
          "fXmax" : 5.836,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 12047.1482674475,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 12047.1482674475,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(L)",
      "_ymin" : 0,
      "_ymax" : 10951.9529704068,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_L_Norm[mass]_Comp[cb2_L]",
      "fTitle" : "Projection of Fit1D(L)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 259,
      "fX" : [5.5, 5.5, 5.505, 5.51, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.55, 5.555, 5.56, 5.565, 5.57, 5.575, 5.58, 5.5825, 5.585, 5.5875, 5.58875, 5.59, 5.59125, 5.5925, 5.59375, 5.595, 5.595625, 5.59625, 5.596875, 5.5975, 5.598125, 5.59875, 5.599375, 5.6, 5.600625, 5.60125, 5.601875, 5.6021875, 5.6025, 5.6028125, 5.603125, 5.6034375, 5.60375, 5.6040625, 5.604375, 5.6046875, 5.605, 5.6053125, 5.605625, 5.6059375, 5.60625, 5.6065625, 5.606875, 5.6071875, 5.6075, 5.6078125, 5.60796875, 5.608125, 5.60828125, 5.6084375, 5.60859375, 5.60875, 5.60890625, 5.6090625, 5.60921875, 5.609375, 5.60953125, 5.6096875, 5.60984375, 5.61, 5.61015625, 5.6103125, 5.61046875, 5.610625, 5.61078125, 5.6109375, 5.61109375, 5.61125, 5.61140625, 5.6115625, 5.61171875, 5.611875, 5.61203125, 5.6121875, 5.6125, 5.6128125, 5.613125, 5.6134375, 5.61375, 5.614375, 5.6146875, 5.615, 5.6153125, 5.61546875, 5.615625, 5.61578125, 5.6159375, 5.61609375, 5.61625, 5.61640625, 5.6165625, 5.61671875, 5.616875, 5.61703125, 5.6171875, 5.61734375, 5.6175, 5.61765625, 5.6178125, 5.61796875, 5.618125, 5.61828125, 5.6184375, 5.61859375, 5.61875, 5.61890625, 5.6190625, 5.61921875, 5.619375, 5.61953125, 5.6196875, 5.61984375, 5.62, 5.62015625, 5.6203125, 5.62046875, 5.620625, 5.62078125, 5.6209375, 5.62109375, 5.62125, 5.62140625, 5.6215625, 5.62171875, 5.621875, 5.62203125, 5.6221875, 5.62234375, 5.6225, 5.62265625, 5.6228125, 5.62296875, 5.623125, 5.62328125, 5.6234375, 5.62359375, 5.62375, 5.62390625, 5.6240625, 5.62421875, 5.624375, 5.62453125, 5.6246875, 5.625, 5.6253125, 5.625625, 5.62625, 5.6265625, 5.626875, 5.6271875, 5.6275, 5.62765625, 5.6278125, 5.62796875, 5.628125, 5.62828125, 5.6284375, 5.62859375, 5.62875, 5.62890625, 5.6290625, 5.62921875, 5.629375, 5.62953125, 5.6296875, 5.62984375, 5.63, 5.63015625, 5.6303125, 5.63046875, 5.630625, 5.63078125, 5.6309375, 5.63109375, 5.63125, 5.63140625, 5.6315625, 5.63171875, 5.631875, 5.63203125, 5.6321875, 5.63234375, 5.6325, 5.63265625, 5.6328125, 5.63296875, 5.633125, 5.6334375, 5.63375, 5.6340625, 5.634375, 5.6346875, 5.635, 5.6353125, 5.635625, 5.6359375, 5.63625, 5.6365625, 5.636875, 5.6371875, 5.6375, 5.6378125, 5.638125, 5.63875, 5.639375, 5.64, 5.640625, 5.64125, 5.641875, 5.6425, 5.64375, 5.645, 5.64625, 5.6475, 5.65, 5.6525, 5.655, 5.66, 5.665, 5.67, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.8],
      "fY" : [0, 0.236230255288625, 0.314976107189656, 0.424260966883385, 0.577730320760365, 0.796001657624334, 1.11071417922913, 1.57124070516256, 2.25603575098685, 3.2922407313614, 4.89035802829137, 7.40716482099812, 11.4631087201124, 18.1682197816853, 29.5719115385712, 49.5931189175617, 86.0269430246808, 155.085287447524, 211.628391899805, 292.243487762273, 408.784794656832, 485.96402746696, 579.810639457471, 694.397543037754, 834.91408561885, 1008.00689384048, 1222.23593149855, 1348.12170037648, 1488.68867806176, 1645.85406311286, 1821.8128658114, 2019.08224299939, 2240.5535757866, 2489.55376202797, 2769.91749863141, 3086.07269927559, 3443.14164711944, 3847.06103978924, 4068.70216110921, 4304.7247708124, 4556.16807453147, 4824.15413991679, 5109.89513184922, 5414.70123502844, 5739.9893345956, 6087.29253326992, 6458.27059224315, 6854.72139286302, 7278.59352711412, 7732.00013722945, 8217.23413856854, 8736.78497541217, 9293.35707678687, 9889.89019904105, 10529.5818639904, 11215.9121263751, 11952.6709324427, 12341.2375118415, 12743.9883631801, 13161.4983805849, 13594.368091572, 14043.2249048174, 14508.7244237962, 14991.5518300619, 15492.4233401391, 16012.0877402553, 16551.3280033983, 17110.9629934638, 17691.8492615535, 18294.8829397967, 18921.0017384145, 19571.1870520765, 20246.466182039, 20947.9146809109, 21676.6588273277, 22433.8782383364, 23220.8086277365, 24038.7447191823, 24889.0433234123, 25773.1265895854, 26692.4854413511, 27648.683208979, 28641.6172021137, 29654.648857472, 30682.5458598919, 32779.2243798911, 34923.6300737103, 37106.8006184892, 39318.8735513437, 41549.14094093, 46017.6342046767, 48230.919832082, 50412.7312058867, 52549.4692658292, 53596.6224538945, 54627.316469291, 55639.8137137025, 56632.3814078532, 57603.2964563705, 58550.8503677528, 59473.3542100705, 60369.1435825927, 61236.5835830461, 62074.0737499106, 62880.0529590316, 63653.0042536678, 64391.4595871572, 65094.0044575168, 65759.2824135529, 66385.9994124311, 66972.9280091431, 67518.9113589126, 68022.8670142717, 68483.7904994065, 68900.7586452372, 69272.9326697295, 69599.5609890792, 69879.9817465688, 70113.6250471913, 70300.014887481, 70438.770771405, 70529.6090046367, 70572.3436610505, 70566.8872168278, 70513.250849148, 70411.5443980389, 70261.9759915641, 70064.8513361442, 69820.5726753939, 69529.6374224404, 69192.6364722313, 68810.2522018471, 68383.2561682895, 67912.5065146177, 67398.9450966356, 66843.5943435922, 66247.5538675518, 65611.9968371411, 64938.166132414, 64227.3702984837, 63480.9793163097, 62700.4202097671, 61887.1725086753, 61042.7635879325, 60168.7639032493, 59266.7821442049, 58338.460325468, 57385.4688370216, 56409.5014741484, 55412.270467644, 54395.5015344597, 53360.928968558, 52310.2907911433, 51245.3239788846, 49079.3191912637, 46876.6147954342, 44650.6081408442, 40179.999547065, 37959.5748633688, 35764.0074958143, 33603.4942552732, 31487.3511519103, 30448.5773423636, 29423.9680515768, 28414.4223296907, 27420.7783539004, 26443.8132671744, 25484.2432272185, 24542.7236581667, 23619.8496967927, 22716.156824342, 21832.1216746186, 20968.1630084476, 20124.6428442366, 19301.8677340237, 18500.0901741357, 17719.5101393821, 16960.6758018641, 16231.7096674375, 15534.6616743923, 14868.1085977818, 14230.6918168832, 13621.1143308351, 13038.1379145279, 12480.5804080421, 11947.313133253, 11437.2584315388, 10949.3873168156, 10482.7172384062, 10036.3099485143, 9609.26946934045, 9200.74015508289, 8809.90484433351, 8435.98309858923, 8078.22952277872, 7735.9321639305, 7408.4109842841, 7095.01640532262, 6508.15276562463, 5970.70262802589, 5478.43230091196, 5027.47707407463, 4614.30851826862, 4235.70473071615, 3888.72325684924, 3570.67644368147, 3279.10900290598, 3011.77758239015, 2766.63216337645, 2541.79911757073, 2335.56577361126, 2146.36635627295, 1972.76917432209, 1813.46494433877, 1533.04733091701, 1296.70583505424, 1097.40087632762, 929.23492419794, 787.264361388452, 667.34280822801, 565.990569122572, 407.773605613833, 294.400519026279, 212.988438085272, 154.404572034049, 81.636460961977, 43.5034957174544, 23.3612901385625, 6.88845669405689, 2.09002185636713, 0.651653260174496, 0.208540414198979, 0.0684191306665725, 0.0229887835286443, 0.00790263755983327, 0.00277676393530065, 9.96401550178147e-4, 3.64836834740477e-4, 1.36204976176362e-4, 5.18081052350927e-5, 2.00637055715441e-5, 7.90584106887211e-6, 3.16766064774131e-6, 1.28981451355979e-6, 5.33422818637053e-7, 2.23945166191125e-7, 9.53935836569301e-8, 4.12094088715747e-8, 1.80457867244014e-8, 8.00699171843516e-9, 3.59830374422607e-9, 1.63715653892594e-9, 7.53847327042984e-10, 3.51173381580442e-10, 1.65445846490784e-10, 7.88031947024301e-11, 3.7935793149051e-11, 3.7935793149051e-11, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_L_Norm[mass]_Comp[cb2_L]8",
        "fTitle" : "Projection of Fit1D(L)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 261,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 259,
          "fXmin" : 5.47,
          "fXmax" : 5.83,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 77629.5780271555,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 77629.5780271555,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(L)",
      "_ymin" : 0,
      "_ymax" : 70572.3436610505,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_L_Norm[mass]",
      "fTitle" : "Projection of Fit1D(L)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 252,
      "fX" : [5.495, 5.495, 5.5, 5.5025, 5.505, 5.5075, 5.51, 5.5125, 5.515, 5.52, 5.525, 5.53, 5.535, 5.54, 5.545, 5.55, 5.555, 5.56, 5.565, 5.57, 5.575, 5.58, 5.5825, 5.585, 5.5875, 5.59, 5.59125, 5.5925, 5.59375, 5.595, 5.59625, 5.596875, 5.5975, 5.598125, 5.59875, 5.599375, 5.6, 5.600625, 5.60125, 5.601875, 5.6025, 5.6028125, 5.603125, 5.6034375, 5.60375, 5.6040625, 5.604375, 5.6046875, 5.605, 5.6053125, 5.605625, 5.6059375, 5.60625, 5.6065625, 5.606875, 5.6071875, 5.6075, 5.6078125, 5.608125, 5.6084375, 5.60859375, 5.60875, 5.60890625, 5.6090625, 5.60921875, 5.609375, 5.60953125, 5.6096875, 5.60984375, 5.61, 5.61015625, 5.6103125, 5.61046875, 5.610625, 5.61078125, 5.6109375, 5.61109375, 5.61125, 5.61140625, 5.6115625, 5.61171875, 5.611875, 5.6121875, 5.6125, 5.6128125, 5.613125, 5.6134375, 5.61375, 5.614375, 5.6146875, 5.615, 5.6153125, 5.61546875, 5.615625, 5.61578125, 5.6159375, 5.61609375, 5.61625, 5.61640625, 5.6165625, 5.61671875, 5.616875, 5.61703125, 5.6171875, 5.61734375, 5.6175, 5.61765625, 5.6178125, 5.61796875, 5.618125, 5.61828125, 5.6184375, 5.61859375, 5.61875, 5.61890625, 5.6190625, 5.61921875, 5.619375, 5.61953125, 5.6196875, 5.61984375, 5.62, 5.62015625, 5.6203125, 5.62046875, 5.620625, 5.62078125, 5.6209375, 5.62109375, 5.62125, 5.62108433769032, 5.6215625, 5.62171875, 5.621875, 5.62203125, 5.6221875, 5.62234375, 5.6225, 5.62265625, 5.6228125, 5.62296875, 5.623125, 5.62328125, 5.6234375, 5.62359375, 5.62375, 5.62390625, 5.6240625, 5.62421875, 5.624375, 5.6246875, 5.625, 5.6253125, 5.625625, 5.62625, 5.6265625, 5.626875, 5.6271875, 5.6275, 5.6278125, 5.62796875, 5.628125, 5.62828125, 5.6284375, 5.62859375, 5.62875, 5.62890625, 5.6290625, 5.62921875, 5.629375, 5.62953125, 5.6296875, 5.62984375, 5.63, 5.63015625, 5.6303125, 5.63046875, 5.630625, 5.63078125, 5.6309375, 5.63109375, 5.63125, 5.63140625, 5.6315625, 5.63171875, 5.631875, 5.63203125, 5.6321875, 5.63234375, 5.6325, 5.6328125, 5.633125, 5.6334375, 5.63375, 5.6340625, 5.634375, 5.6346875, 5.635, 5.6353125, 5.635625, 5.6359375, 5.63625, 5.6365625, 5.636875, 5.6371875, 5.6375, 5.638125, 5.63875, 5.639375, 5.64, 5.640625, 5.64125, 5.641875, 5.6425, 5.64375, 5.645, 5.64625, 5.6475, 5.65, 5.655, 5.66, 5.665, 5.67, 5.675, 5.68, 5.685, 5.69, 5.695, 5.7, 5.705, 5.71, 5.715, 5.72, 5.725, 5.73, 5.735, 5.74, 5.745, 5.75, 5.755, 5.76, 5.765, 5.77, 5.775, 5.78, 5.785, 5.79, 5.795, 5.8, 5.8, 5.805, 5.805],
      "fY" : [0, 8685.53573933076, 8685.53573933076, 8597.51764039401, 8538.22729790134, 8504.60989783652, 8493.8297143175, 8503.25721041445, 8530.45684473965, 8629.33189380234, 8774.42894251434, 8952.15501752126, 9151.07099659482, 9361.65163160844, 9576.08847033355, 9788.14609929327, 9993.09545763331, 10187.7759980989, 10370.9000218815, 10543.853782768, 10712.5898541004, 10892.06672671, 10995.3599280323, 11117.0062684536, 11268.8310181455, 11469.3855116588, 11596.582027983, 11748.2758266451, 11931.1179876253, 12153.6739568198, 12427.0376738824, 12587.1298329594, 12765.6642603838, 12965.1591740661, 13188.5070684248, 13439.0360054719, 13720.5818957521, 14037.5739147157, 14395.1356541069, 14799.2051656526, 15256.6777412192, 15507.897938104, 15775.5761218594, 16060.9246440461, 16365.2538785778, 16689.9809023055, 17036.6390121186, 17406.8881658012, 17802.5264436805, 18225.5026390704, 18677.9300978486, 19162.1019412986, 19680.5078218693, 20235.8523789658, 20831.0755814893, 21469.3751659503, 22154.2314038905, 22889.4344604334, 23679.1146374817, 24527.7758309445, 24975.7429664651, 25440.3325718986, 25922.2298572142, 26422.1510674721, 26940.845017553, 27479.0947092155, 28037.719035243, 28617.5745757403, 29219.5574919539, 29844.6055233358, 30493.7000938993, 31167.8685343556, 31868.1864268795, 32595.7800797822, 33351.8291398945, 34137.569350908, 34954.2954664759, 35803.3643274415, 36686.1981131736, 37604.2877776351, 38559.196681513, 39550.8221649709, 41589.0749881973, 43682.9994586831, 45824.5731357682, 48004.8339458814, 50213.9196769488, 52441.1226499286, 56903.2564525078, 59113.2475471685, 61291.6881969877, 63424.9796010548, 64470.3810681351, 65499.3044774311, 66510.0122634157, 67500.7716796807, 68469.8596638007, 69415.5677572994, 70336.20706135, 71230.1132084006, 72095.6513294329, 72931.220996257, 73735.2611181221, 74506.2547717649, 75242.7339440735, 75943.284166687, 76606.5490221048, 77231.2345012563, 77816.1131929661, 78360.0282863599, 78861.8973679398, 79320.7159959289, 79735.5610353515, 80105.5937383429, 80430.0625553335, 80708.3056639045, 80939.7532034119, 81123.9292048153, 81260.4532065692, 81349.041548896, 81389.5083402798, 81381.7660915717, 81325.8260146797, 81221.7979844192, 81069.8901636989, 80870.4082938419, 80623.7546534216, 80330.4266905798, 79991.0153353335, 79606.2029998873, 79216.8676410704, 78703.5483432227, 78187.5060913808, 77629.6569854783, 77031.1006729651, 76393.0103579035, 75716.6289558329, 75003.2650474005, 74254.288649149, 73471.1268205834, 72655.2591272005, 71808.2129796219, 70931.5588693278, 70026.9055217116, 69095.894987301, 68140.197691981, 67161.5074669808, 66161.5365790835, 65142.0107812708, 64104.6644035766, 61983.4610933134, 59811.7906303066, 57603.3534942879, 55371.5473253003, 50889.1405453701, 48662.7177739442, 46461.0867124618, 44294.4444651111, 42172.1073358628, 40102.4654848443, 39089.7662079018, 38092.9526064131, 37112.8018602558, 36150.0301640708, 35205.2929789531, 34279.1854786618, 33372.2431814528, 32484.942758164, 31617.7030066785, 30770.8859824841, 29944.7982747218, 29139.6924168428, 28355.7684208029, 27593.57449587, 26861.2331850869, 26160.7944639505, 25490.8351447399, 24849.9966439777, 24236.9819980651, 23650.5530191736, 23089.5275846814, 22552.7770537791, 22039.2238051758, 21547.8388901344, 21077.6397953396, 20627.6883103723, 20197.0884948242, 19784.9847402986, 19390.5599228057, 19013.0336412736, 18305.7286976932, 17657.4992634625, 17063.2625813063, 16518.38033444, 16018.6191314221, 15560.1145623495, 15139.3384983994, 14753.0693373204, 14398.36492516, 14072.5379096236, 13773.1333031577, 13497.908054432, 13244.8124455257, 13011.9731490044, 12797.6777943738, 12600.3609072728, 12251.059381896, 11954.0234283675, 11700.8477712084, 11484.495234211, 11299.0706894117, 11139.6329200985, 11002.0379447913, 10882.8084633583, 10688.2351207933, 10537.7190367535, 10418.3963711829, 10321.1532896398, 10168.8962494741, 9943.48329567092, 9749.96957184081, 9559.36790330558, 9364.46375244224, 9163.94665527635, 8958.12989907097, 8747.75956825221, 8533.67300006534, 8316.69797251689, 8097.62229475573, 7877.18474905609, 7656.07284135636, 7434.9229057614, 7214.32113811591, 6994.80506966247, 6776.86529082044, 6560.94733546264, 6347.4536726987, 6136.745768686, 5929.14618910453, 5724.94071822653, 5524.38047453832, 5327.68400619517, 5135.0393524367, 4946.60605956514, 4762.51714224082, 4582.88098273399, 4407.78316240727, 4237.28822112393, 4071.44134150992, 4071.44134150992, 4071.44134150992, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_L_Norm[mass]9",
        "fTitle" : "Projection of Fit1D(L)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 254,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 252,
          "fXmin" : 5.464,
          "fXmax" : 5.836,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 89528.4591743078,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 89528.4591743078,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(L)",
      "_ymin" : 0,
      "_ymax" : 81389.5083402798,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_hds_1020",
      "fTitle" : "Histogram of hds_1020_plot__mass",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 60,
      "fX" : [5.5025, 5.5075, 5.5125, 5.5175, 5.5225, 5.5275, 5.5325, 5.5375, 5.5425, 5.5475, 5.5525, 5.5575, 5.5625, 5.5675, 5.5725, 5.5775, 5.5825, 5.5875, 5.5925, 5.5975, 5.6025, 5.6075, 5.6125, 5.6175, 5.6225, 5.6275, 5.6325, 5.6375, 5.6425, 5.6475, 5.6525, 5.6575, 5.6625, 5.6675, 5.6725, 5.6775, 5.6825, 5.6875, 5.6925, 5.6975, 5.7025, 5.7075, 5.7125, 5.7175, 5.7225, 5.7275, 5.7325, 5.7375, 5.7425, 5.7475, 5.7525, 5.7575, 5.7625, 5.7675, 5.7725, 5.7775, 5.7825, 5.7875, 5.7925, 5.7975],
      "fY" : [8395, 8475, 8538, 8638, 8845, 9007, 9107, 9422, 9487, 9810, 9905, 10069, 10356, 10173, 10355, 10758, 10903, 11122, 11474, 12414, 14849, 22551, 44051, 75387, 73610, 41195, 20827, 13734, 11688, 10762, 10098, 9954, 9495, 9327, 9124, 8899, 8815, 8595, 8429, 8016, 7857, 7633, 7394, 7245, 7015, 6916, 6732, 6438, 6193, 6244, 5996, 5663, 5584, 5404, 5177, 4857, 4845, 4434, 4148, 3693],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_hds_10203003",
        "fTitle" : "Histogram of hds_1020_plot__mass",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.47,
          "fXmax" : 5.83,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 3269.45509621546,
          "fXmax" : 82865.0013372236,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 82865.0013372236,
        "fMinimum" : 3269.45509621546,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEXhigh" : [0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025, 0.0025],
      "fEYlow" : [91.1255968602654, 91.5611210012139, 91.9026514771085, 92.4421863310745, 93.5491892575374, 94.4065329679688, 94.9319129012929, 96.5682749408898, 96.9025153679304, 98.5467061542186, 99.0251224565945, 99.8456526213267, 101.265662185238, 100.3625302082, 101.260748818, 103.22198416922, 103.918628606203, 104.962078492697, 106.617925670729, 110.91925327339, 121.357498743409, 149.670736163873, 209.383896476123, 274.067386992698, 270.812089667976, 202.466130179397, 143.816492474005, 116.693216527237, 107.612210226227, 103.241264692504, 99.9900492586203, 99.2709877669859, 96.9435734155923, 96.0776889348672, 95.0209401126267, 93.8358362447689, 93.3895627852216, 92.2105711340409, 91.3109470597046, 89.0335132785485, 88.1411304079547, 86.8684725744934, 85.4898249794705, 84.619034299033, 83.2570892521944, 82.6639946130535, 81.5502894571373, 79.7387063704291, 78.1972045246839, 78.5205669430434, 76.9354569948418, 74.7545679676659, 74.2278395245039, 73.0136041831711, 71.4531097312683, 69.1939739145355, 69.1078300193303, 66.0901644389023, 63.9069095672194, 60.2721153161547],
      "fEYhigh" : [92.1255968602654, 92.5611210012139, 92.9026514771085, 93.4421863310745, 94.5491892575374, 95.4065329679688, 95.9319129012929, 97.5682749408898, 97.9025153679304, 99.5467061542186, 100.025122456595, 100.845652621327, 102.265662185238, 101.3625302082, 102.260748818, 104.22198416922, 104.918628606203, 105.962078492697, 107.617925670729, 111.91925327339, 122.357498743409, 150.670736163873, 210.383896476123, 275.067386992698, 271.812089667976, 203.466130179397, 144.816492474005, 117.693216527237, 108.612210226227, 104.241264692504, 100.99004925862, 100.270987766986, 97.9435734155923, 97.0776889348672, 96.0209401126267, 94.8358362447689, 94.3895627852216, 93.2105711340409, 92.3109470597046, 90.0335132785485, 89.1411304079547, 87.8684725744934, 86.4898249794705, 85.619034299033, 84.2570892521944, 83.6639946130535, 82.5502894571373, 80.7387063704291, 79.1972045246839, 79.5205669430434, 77.9354569948418, 75.7545679676659, 75.2278395245039, 74.0136041831711, 72.4531097312683, 70.1939739145355, 70.1078300193303, 67.0901644389023, 64.9069095672194, 61.2721153161547],
      "_yAxisLabel" : "Events \/ ( 0.005 )",
      "_ymin" : 0,
      "_ymax" : 75662.0673869927,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.005,
      "_nSigma" : 1,
      "_entries" : 736127,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glRect",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 864,
  "fWindowTopY" : 81,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.88701325310919,
  "fY1" : -28.914216802582,
  "fX2" : 6.24773614520974,
  "fY2" : 212.037590783217,
  "fXtoAbsPixelk" : -16320.0433462707,
  "fXtoPixelk" : -16320.0433462707,
  "fXtoPixel" : 2772.21108473832,
  "fYtoAbsPixelk" : 880.000050447035,
  "fYtoPixelk" : 880.000050447035,
  "fYtoPixel" : -4.15020750422848,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 1000.00005,
  "fVtoPixelk" : 1000,
  "fVtoPixel" : -1000,
  "fAbsPixeltoXk" : 5.88701325310919,
  "fPixeltoXk" : 5.88701325310919,
  "fPixeltoX" : 3.60722892100546e-4,
  "fAbsPixeltoYk" : 212.037590783217,
  "fPixeltoYk" : -28.914216802582,
  "fPixeltoY" : -0.240951807585799,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.9303,
  "fUymin" : 0,
  "fUxmax" : 6.2297,
  "fUymax" : 199.99,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.9303,
      "fY1" : 0,
      "fX2" : 6.2297,
      "fY2" : 199.99,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_11f7d5d0",
      "fTitle" : "A RooPlot of \"\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 152,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 512,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 133,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 36,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 150,
        "fXmin" : 5.9303,
        "fXmax" : 6.2297,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 504,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 133,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 36,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 199.99,
      "fMinimum" : 0,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 165.429569332854, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_Lb2SMM_M3_Norm[mass]_Comp[pp_B1]",
      "fTitle" : "Projection of Fit1D(Lb2SMM_M3)",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 156,
      "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.968, 5.97, 5.972, 5.974, 5.976, 5.978, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
      "fY" : [0, 0.951908747700914, 0.951908747700914, 1.08482555874813, 1.24098186567871, 1.4200787629544, 1.62181734503716, 1.84589870638888, 2.09202394147157, 2.35989414474691, 2.64921041067688, 2.95967383372338, 3.29098550834846, 3.64284652901372, 4.01495799018118, 4.40702098631275, 4.8187366118705, 5.24980596131596, 5.6999301291112, 6.16881020971811, 6.65614729759881, 7.16164248721475, 7.68499687302804, 8.22591154950058, 8.7840876110945, 9.35922615227121, 9.95102826749284, 10.5591950512213, 11.1834275979187, 11.8234270020465, 12.4788943580667, 13.1495307604413, 13.8350373036326, 14.5351150821016, 15.2494651903108, 15.9777887227219, 16.7197867737972, 17.4751604379978, 18.2436108097862, 19.024838983624, 19.8185460539736, 20.6244331152962, 21.442201262054, 22.2715515887089, 23.1121851897231, 23.9638031595578, 24.8261065926754, 25.6987965835375, 26.5815742266067, 27.4741406163439, 28.3761968472114, 29.2874440136712, 30.2075832101855, 31.1363155312154, 32.0733420712233, 33.0183639246709, 33.9710821860207, 34.9311979497336, 35.8984123102721, 36.8724263620979, 37.8529411996734, 38.8396579174596, 39.8322776099189, 40.8305013715131, 41.8340302967046, 42.8425654799544, 43.8558080157249, 44.8734589984778, 45.8952195226756, 46.9207906827793, 47.9498735732511, 48.9821692885531, 50.0173789231475, 51.0552035714953, 52.0953443280588, 53.1375022873005, 54.1813785436813, 55.2266741916635, 56.273090325709, 57.3203280402798, 58.3680884298382, 59.4160725888451, 60.4639816117629, 61.511516593054, 62.5583786271793, 63.6042688086012, 64.6488882317815, 65.6919379911827, 66.7331191812657, 67.7721328964928, 68.808680231326, 69.8424622802276, 70.8731801376586, 71.9005348980812, 72.9242276559576, 73.9439595057498, 74.959431541919, 75.9703448589275, 76.9764005512372, 77.9772997133105, 78.9727434396082, 79.9624328245928, 80.9460689627261, 81.9233529484706, 82.8939858762872, 83.8576688406382, 84.8141029359855, 85.7629892567914, 86.704028897517, 87.6369229526247, 88.5613725165763, 89.477078683834, 90.383742548859, 91.2810652061136, 92.1687477500597, 93.0464912751595, 93.9139968758742, 94.770965646666, 95.6170986819968, 96.452097076329, 97.2756619241236, 98.0874943198429, 98.8872953579488, 99.6747661329036, 100.449607739168, 101.211521271206, 101.960207823477, 102.695368490445, 103.41670436657, 104.123916546315, 104.816706124142, 105.494774194513, 106.157821851889, 106.805550190732, 107.437660305505, 108.05385329067, 108.653830240687, 109.237292250019, 109.803940413128, 110.353475824476, 110.885599578525, 111.400012769736, 111.896416492571, 112.374511841493, 112.833999910963, 113.274581795444, 113.695958589396, 114.097831387282, 114.479901283564, 114.841869372704, 115.183436749163, 115.504304507404, 115.804173741888, 115.804173741888, 115.804173741888, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Fit1D_Lb2SMM_M3_Norm[mass]_Comp[pp_B1]121",
        "fTitle" : "Projection of Fit1D(Lb2SMM_M3)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 158,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 156,
          "fXmin" : 5.8976,
          "fXmax" : 6.2624,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 127.384591116077,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 127.384591116077,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M3)",
      "_ymin" : 0,
      "_ymax" : 115.804173741888,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_Lb2SMM_M3_Norm[mass]_Comp[B2_smear]",
      "fTitle" : "Projection of Fit1D(Lb2SMM_M3)",
      "fLineColor" : 591,
      "fLineStyle" : 11,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 270,
      "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.947, 5.94725, 5.947375, 5.9474375, 5.9475, 5.948, 5.9485, 5.94875, 5.948875, 5.9489375, 5.94896875, 5.949, 5.949125, 5.94925, 5.9495, 5.949625, 5.94965625, 5.9496875, 5.94971875, 5.94975, 5.949875, 5.95, 5.95025, 5.950375, 5.95040625, 5.9504375, 5.95046875, 5.9505, 5.9505625, 5.950625, 5.95075, 5.951, 5.9515, 5.951625, 5.95175, 5.951875, 5.95190625, 5.9519375, 5.95196875, 5.952, 5.9520625, 5.952125, 5.95225, 5.952375, 5.9525, 5.952625, 5.95265625, 5.9526875, 5.95271875, 5.95275, 5.9528125, 5.952875, 5.953, 5.954, 5.954125, 5.95415625, 5.9541875, 5.95421875, 5.95425, 5.9543125, 5.954375, 5.9545, 5.954625, 5.95475, 5.954875, 5.95490625, 5.9549375, 5.955, 5.9550625, 5.955125, 5.95525, 5.955375, 5.9555, 5.955625, 5.9556875, 5.95575, 5.955875, 5.956, 5.956125, 5.95625, 5.956375, 5.95640625, 5.9564375, 5.9565, 5.956625, 5.95675, 5.957, 5.957125, 5.9571875, 5.95725, 5.9575, 5.958, 5.95825, 5.9585, 5.95875, 5.959, 5.9595, 5.96, 5.9605, 5.961, 5.9615, 5.962, 5.9625, 5.963, 5.9635, 5.964, 5.9645, 5.965, 5.9655, 5.966, 5.9665, 5.967, 5.968, 5.969, 5.97, 5.971, 5.972, 5.973, 5.974, 5.975, 5.976, 5.977, 5.978, 5.979, 5.98, 5.981, 5.982, 5.983, 5.984, 5.985, 5.986, 5.987, 5.988, 5.989, 5.99, 5.991, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1.99645317612286e-4, 0.0010655790277641, 0.0013058574121961, 0.0014072815584268, 0.00145484888215983, 0.00202779310746482, 0.00360276573102263, 0.00747191918120067, 0.00888964573105004, 0.00949566620189424, 0.00978108560465828, 0.0116310680044387, 0.0125656776118655, 0.0150259223309492, 0.0168377345506493, 0.0197416993640527, 0.0209916546617394, 0.0212893115100525, 0.0222100113485024, 0.0251057301721737, 0.026685296337161, 0.0310387340796673, 0.0343200280346869, 0.0396459738407657, 0.0419557661916536, 0.0425070235423059, 0.0452750844628489, 0.0489317896760693, 0.0513368732775778, 0.0551105265195981, 0.0582459974540927, 0.0635770183428889, 0.0723479785763402, 0.107615588490042, 0.114436696793398, 0.120633797113316, 0.12637826280569, 0.127756342745202, 0.134999650417135, 0.140332490893809, 0.144443136780584, 0.151280109880941, 0.157177408576993, 0.167494102539871, 0.176628966920347, 0.184994218702533, 0.192793720567844, 0.194670447523102, 0.203694152340592, 0.209432135729781, 0.21408722408305, 0.222042212205781, 0.229036746195776, 0.24146443297466, 0.349305921650396, 0.360324223629647, 0.364632278486376, 0.372495332485274, 0.377806985782989, 0.382479113068618, 0.390890109370657, 0.398583002659876, 0.412714617054088, 0.425757906468189, 0.438039275784812, 0.449729729252195, 0.454942567280616, 0.460860186052002, 0.469799421345161, 0.477656086087126, 0.484983404246539, 0.498674016943736, 0.511497456652714, 0.523693561090751, 0.535391065169835, 0.544907574127397, 0.552634691983714, 0.566384120761938, 0.579101104135685, 0.591181304826875, 0.602782490920336, 0.613991829792839, 0.618159783172468, 0.621822619359177, 0.628415020270742, 0.640610129490813, 0.652141771837862, 0.673979071478048, 0.684431700605726, 0.690835197110946, 0.696496299696416, 0.717654132977383, 0.757495663716356, 0.776486495544696, 0.794657870078634, 0.812557295870191, 0.829811966638259, 0.862845912152561, 0.894187702674608, 0.924094189403872, 0.952692745566963, 0.980145507348709, 1.00656591625618, 1.03205246468885, 1.056684898, 1.08053050527417, 1.10364710319752, 1.12608499879993, 1.14788839889268, 1.16909646818186, 1.18974414688324, 1.20986279601467, 1.22948071527521, 1.26731471005201, 1.3034255760682, 1.3379642539578, 1.37105934255769, 1.4028216113244, 1.43334738233028, 1.46272111531035, 1.49101741719301, 1.5183026273946, 1.54463608475758, 1.57007115181395, 1.594656051456, 1.61843455678564, 1.64144656474369, 1.66372857680134, 1.68531410463624, 1.70623401474183, 1.72651682293015, 1.74618894742639, 1.76527492750719, 1.78379761329367, 1.80177833125088, 1.81923702911645, 1.83619240332338, 1.85266201145152, 1.88420905198024, 1.91399935302902, 1.94214123687978, 1.96873208082859, 1.99385988803291, 2.01760457510567, 2.04003903688905, 2.0612300341061, 2.08123893886967, 2.10012236510942, 2.11793270507091, 2.13471858857428, 2.15052527831088, 2.16539501182854, 2.17936729881557, 2.19247918068587, 2.20476545820453, 2.21625889188323, 2.22699037906462, 2.23698911096289, 2.2462827123977, 2.25489736652493, 2.26285792651214, 2.27018801581366, 2.27691011845644, 2.2830456605439, 2.28861508401705, 2.29363791356763, 2.29813281747787, 2.30211766306059, 2.30560956728406, 2.30862494309436, 2.3111795418828, 2.31328849249294, 2.31496633711273, 2.31622706435856, 2.31708413982249, 2.31755053432185, 2.31763875006552, 2.31736084492767, 2.31672845499772, 2.31575281555954, 2.31444478063559, 2.31281484121904, 2.3108731423029, 2.30862949880656, 2.30609341048842, 2.3032740759261, 2.30018040563761, 2.2968210344094, 2.29320433289293, 2.28933841852337, 2.28523116581165, 2.28089021605508, 2.27632298650835, 2.27153667905302, 2.26653828840089, 2.26133460986301, 2.25593224671359, 2.25033761717636, 2.24455696105829, 2.23859634605284, 2.2324616737351, 2.22615868526744, 2.21969296683404, 2.21306995482112, 2.20629494075819, 2.19937307603486, 2.19230937640597, 2.18510872629832, 2.1777758829295, 2.17031548025031, 2.16273203272013, 2.15502993892484, 2.14721348504587, 2.13928684818834, 2.13125409957596, 2.12311920761969, 2.11488604086668, 2.10655837083576, 2.09813987474525, 2.08963413813847, 2.08104465741197, 2.07237484225153, 2.06362801797999, 2.05480742782154, 2.04591623508617, 2.03695752527817, 2.02793430813213, 2.01884951957967, 2.00970602365034, 2.00050661430916, 1.9912540172341, 1.98195089153575, 1.97259983142193, 1.96320336780934, 1.95376396988476, 1.94428404661774, 1.9347659482268, 1.92521196760108, 1.91562434167918, 1.90600525278704, 1.89635682993632, 1.88668115008481, 1.8769802393606, 1.86725607425095, 1.85751058275778, 1.84774564552043, 1.83796309690726, 1.82816472607726, 1.81835227801247, 1.80852745452262, 1.79869191522262, 1.78884727848415, 1.77899512236213, 1.76913698549681, 1.75927436799263, 1.74940873227425, 1.73954150392087, 1.73954150392087, 1.73954150392087, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Fit1D_Lb2SMM_M3_Norm[mass]_Comp[B2_smear]222",
        "fTitle" : "Projection of Fit1D(Lb2SMM_M3)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 272,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 270,
          "fXmin" : 5.8976,
          "fXmax" : 6.2624,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2.54940262507207,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2.54940262507207,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M3)",
      "_ymin" : 0,
      "_ymax" : 2.31763875006552,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_Lb2SMM_M3_Norm[mass]_Comp[B3_smear]",
      "fTitle" : "Projection of Fit1D(Lb2SMM_M3)",
      "fLineColor" : 603,
      "fLineStyle" : 12,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 293,
      "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.952, 5.954, 5.956, 5.958, 5.96, 5.961, 5.9615, 5.962, 5.963, 5.9635, 5.964, 5.9645, 5.964625, 5.96465625, 5.9646875, 5.96475, 5.965, 5.9655, 5.966, 5.9660625, 5.96609375, 5.966125, 5.96615625, 5.9661875, 5.96625, 5.966375, 5.9665, 5.96675, 5.967, 5.9675, 5.9675625, 5.96759375, 5.967625, 5.96765625, 5.9676875, 5.96775, 5.967875, 5.968, 5.96825, 5.9685, 5.969, 5.9690625, 5.96909375, 5.969125, 5.96915625, 5.9691875, 5.96925, 5.969375, 5.9695, 5.96975, 5.97, 5.97025, 5.9705, 5.97075, 5.970875, 5.971, 5.971125, 5.97125, 5.9715, 5.97175, 5.972, 5.9720625, 5.97209375, 5.972125, 5.97215625, 5.9721875, 5.97225, 5.972375, 5.9725, 5.972625, 5.97275, 5.973, 5.97325, 5.9735, 5.9735625, 5.97359375, 5.973625, 5.9736875, 5.97375, 5.973875, 5.974, 5.974125, 5.97425, 5.9745, 5.97475, 5.975, 5.97503125, 5.9750625, 5.97509375, 5.975125, 5.9751875, 5.97525, 5.975375, 5.9755, 5.975625, 5.97575, 5.976, 5.97625, 5.9765, 5.976625, 5.9766875, 5.97675, 5.976875, 5.977, 5.97725, 5.9775, 5.97775, 5.978, 5.97803125, 5.9780625, 5.978125, 5.97825, 5.978375, 5.9785, 5.97875, 5.979, 5.97925, 5.9795, 5.9795625, 5.979625, 5.97975, 5.98, 5.98025, 5.9805, 5.981, 5.9810625, 5.981125, 5.98125, 5.9815, 5.982, 5.9825, 5.982625, 5.98275, 5.983, 5.9835, 5.984, 5.9845, 5.985, 5.9855, 5.986, 5.9865, 5.987, 5.9875, 5.988, 5.989, 5.99, 5.991, 5.992, 5.993, 5.994, 5.995, 5.996, 5.997, 5.998, 5.999, 6, 6.001, 6.002, 6.003, 6.004, 6.005, 6.006, 6.007, 6.008, 6.009, 6.01, 6.011, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6.96942607683143e-5, 5.96539472566548e-4, 0.00265360572754312, 0.00702020692258828, 0.00826658315880898, 0.0152835087614261, 0.02274638891494, 0.0388670414488327, 0.048529710619697, 0.0559777917025679, 0.0576463347148577, 0.0653695391301783, 0.0690926582037903, 0.0744927514246033, 0.0889158772274609, 0.108597367394723, 0.123954933557247, 0.125698288942879, 0.126558136548905, 0.133947703349095, 0.143155758361666, 0.149123651288085, 0.158304467858336, 0.172379931749459, 0.183895503641833, 0.203228324116073, 0.219765598240897, 0.248125679123351, 0.251359238541668, 0.252954996432963, 0.270189412584178, 0.281955191847124, 0.290695013428323, 0.304743743070411, 0.326955636364524, 0.345457112009864, 0.376919822921351, 0.404109073900829, 0.451145771433233, 0.456534872268138, 0.459196092471066, 0.488682394161257, 0.503242875098251, 0.514885644493193, 0.534269227052585, 0.565794880374432, 0.592529361307286, 0.638610898942296, 0.678873219578497, 0.715396263087309, 0.749197421536845, 0.858263926006776, 0.89867964063259, 0.933580856451828, 0.965224876710397, 0.994605153462071, 1.04855939566792, 1.09788532421274, 1.1437970168263, 1.15483254033313, 1.18822287252352, 1.21131769138371, 1.22922325012109, 1.24483145370352, 1.27230181189482, 1.31938417967405, 1.36080360476458, 1.39878367898897, 1.43433110945617, 1.50017659887284, 1.5608874502891, 1.61775248732963, 1.63146561830288, 1.67133874787076, 1.69251635927553, 1.72605568282875, 1.75465271061531, 1.80491563128, 1.84998110155051, 1.8917974970819, 1.93127130288258, 2.00507034046408, 2.07374194332295, 2.13850479469899, 2.14636560786045, 2.16933342838274, 2.19430488265034, 2.21284244485726, 2.2441099802258, 2.27172177515789, 2.32146533335867, 2.3669330932469, 2.40964384548479, 2.45032329157854, 2.52712188299268, 2.59928216017751, 2.66783256246077, 2.73532894456004, 2.76288910755004, 2.78800572646941, 2.83434263404619, 2.87751058699803, 2.95801755618524, 3.03324642341011, 3.10463757473118, 3.172967910864, 3.18132048123305, 3.2033271851701, 3.23017061924914, 3.27554645314361, 3.31693580189675, 3.35619034586944, 3.43057640870391, 3.50106478447035, 3.56860648545167, 3.63372944095543, 3.65895793650982, 3.68027480359941, 3.71874407331642, 3.78976362896968, 3.85673354155782, 3.92099366216319, 4.04340636057505, 4.06360414666577, 4.08095436523331, 4.11370071995902, 4.17593533223946, 4.29355374619526, 4.40496608924505, 4.43585498736407, 4.4642151778716, 4.51917667968678, 4.62474236160974, 4.72635028095441, 4.82653409480005, 4.92204764095464, 5.01455508812784, 5.10489636081306, 5.19218789367889, 5.27706909466219, 5.35985123566344, 5.44037257635595, 5.59556129311062, 5.74352527221879, 5.88497753616674, 6.02049803566112, 6.15056538987352, 6.27558665366067, 6.39591367932416, 6.51185420345432, 6.62367991777425, 6.73163258050108, 6.83592876850827, 6.93676364690556, 7.03431400711235, 7.12874074787931, 7.22019092431879, 7.30879945679058, 7.39469056845927, 7.47797900394128, 7.55877106957684, 7.63716552703728, 7.71325436536541, 7.78712347153056, 7.85885321566914, 7.92851896418497, 8.06193757929934, 8.18789808608122, 8.30686325223759, 8.41924845034141, 8.5254285969641, 8.625743808163, 8.72050405372495, 8.80999302124964, 8.89447135002664, 8.97417935740747, 9.0493393528659, 9.12015761437598, 9.18682608613034, 9.24952384473904, 9.3084183718104, 9.36366666365743, 9.41541620321551, 9.46380581478552, 9.50896641864158, 9.55102169967041, 9.59008870188157, 9.62627835873569, 9.65969596768601, 9.69044161605489, 9.71861056430267, 9.74429359187717, 9.76757731008867, 9.78854444584438, 9.80727409955519, 9.82384198008854, 9.83832061926672, 9.85077956809365, 9.86128557662077, 9.86990275912696, 9.87669274608955, 9.88171482424712, 9.88502606590774, 9.88668144852151, 9.88673396542653, 9.88523472857498, 9.88223306396197, 9.8777766004016, 9.87191135222752, 9.86468179643819, 9.85613094475316, 9.84630041099993, 9.83523047421169, 9.8229601377812, 9.80952718497566, 9.79496823110212, 9.77931877257265, 9.76261323310614, 9.74488500727792, 9.72616650161006, 9.70648917337812, 9.68588356730042, 9.66437935025125, 9.64200534414033, 9.61878955707786, 9.59475921294315, 9.56994077946097, 9.54435999488175, 9.51804189335743, 9.49101082909384, 9.46329049935609, 9.43490396639833, 9.40587367838339, 9.37622148935176, 9.34596867829757, 9.31513596740317, 9.28374353948023, 9.25181105466399, 9.21935766640174, 9.18640203677438, 9.15296235118866, 9.11905633247337, 9.0847012544118, 9.04991395473989, 9.01471084763867, 8.97910793574535, 8.94312082171045, 8.90676471932034, 8.87005446420998, 8.83300452418352, 8.79562900916342, 8.75794168078512, 8.71995596165394, 8.6816849442807, 8.64314139971052, 8.60433778585819, 8.565286255565, 8.52599866438777, 8.48648657813297, 8.44676128014637, 8.40683377836982, 8.36671481217361, 8.32641485897525, 8.28594414065261, 8.24531262976096, 8.20453005556026, 8.16360590986228, 8.1225494527035, 8.0813697178508, 8.04007551814685, 7.99867545070136, 7.95717790193357, 7.91559105247215, 7.87392288191789, 7.83218117347337, 7.83218117347337, 7.83218117347337, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Fit1D_Lb2SMM_M3_Norm[mass]_Comp[B3_smear]323",
        "fTitle" : "Projection of Fit1D(Lb2SMM_M3)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 295,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 293,
          "fXmin" : 5.8976,
          "fXmax" : 6.2624,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 10.8754073619692,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10.8754073619692,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M3)",
      "_ymin" : 0,
      "_ymax" : 9.88673396542653,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_Lb2SMM_M3_Norm[mass]_Comp[background_M3]",
      "fTitle" : "Projection of Fit1D(Lb2SMM_M3)",
      "fLineColor" : 8,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 172,
      "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.951, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.967, 5.9675, 5.968, 5.969, 5.9695, 5.97, 5.9705, 5.97075, 5.971, 5.972, 5.974, 5.975, 5.97525, 5.9755, 5.976, 5.9765, 5.97675, 5.977, 5.978, 5.9785, 5.979, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
      "fY" : [0, 0.951908747700914, 0.951908747700914, 1.08482555874813, 1.24098186567871, 1.4200787629544, 1.62181734503716, 1.84589870638888, 2.09202394147157, 2.35989414474691, 2.64941005599449, 2.96327659945441, 3.32530553638315, 3.5367140105986, 3.7872896657943, 4.36426391183158, 4.9861917847092, 5.57682881505942, 6.14664726971811, 6.72177955412881, 7.32098702353532, 7.96984637803929, 8.3558901248022, 8.5303319576995, 8.77441430927662, 9.17567730969417, 9.46591262151698, 9.70183434656434, 9.92247331257229, 10.1069765901828, 10.2579180555377, 10.7725301776513, 12.0967898279554, 12.699077465223, 12.9112332380631, 13.0855832731955, 13.4046506626585, 13.7050435700295, 13.9053598991492, 14.0752096164783, 14.6940673301708, 15.0402048372966, 15.3488055933161, 15.9673932369766, 17.1407099209153, 18.2560112977427, 19.3299796663062, 20.373700950091, 21.3977996049678, 22.4082751292143, 23.4092608959517, 24.4036422792052, 25.393560591178, 26.380656165732, 27.3662114456984, 28.3512430155203, 29.336564094804, 30.3228286764396, 31.3105636724542, 32.3001929180033, 33.2920554740933, 34.2864198342133, 35.2834951232238, 36.2834400457075, 37.2863701223864, 38.2923636051927, 39.3014663591409, 40.3136959268041, 41.3290449392768, 42.3474839995858, 43.3689641364869, 44.3934189055718, 45.4207661986632, 46.4509098102863, 47.4837408005389, 48.5191386862992, 49.5569724869059, 50.5971016458127, 51.6393768460383, 52.6836407342441, 53.7297285658703, 54.7774687817845, 55.8266835252937, 56.8771891070256, 57.928796424091, 58.981311339015, 60.0345350231623, 61.0882642687193, 62.1422917727682, 63.1964063965115, 64.2503934023233, 65.3040346709537, 66.3571089009376, 67.4093917920095, 68.4606562141015, 69.5106723633335, 70.5592079062343, 71.6060281132927, 72.650895982827, 73.6935723560384, 74.7338160240342, 75.7713838275261, 76.8060307498207, 77.837510003676, 78.8655731125272, 79.8899699865458, 80.9104489939386, 81.9267570278718, 82.9386395693478, 83.9458407463597, 84.9481033895885, 85.9451690849088, 86.9367782229321, 87.922670045805, 88.9025826914494, 89.876253235432, 90.8434177306176, 91.803811244768, 92.75716789621, 93.7032208877121, 94.6417025386776, 95.5723443157702, 96.494876862063, 97.4090300248101, 98.314532881919, 99.2111137672114, 100.098500294536, 100.976419380805, 101.844597268023, 102.702759544353, 103.550631164285, 104.387936467962, 105.214399199688, 106.029742525692, 106.833689051165, 107.625960836624, 108.406279413622, 109.174365799861, 109.92994051372, 110.672723588229, 111.402434584529, 112.118792604835, 112.821516304921, 113.510323906164, 114.184933207155, 114.845061594909, 115.490426055681, 116.120743185411, 116.735729199826, 117.335099944192, 117.918570902749, 118.485857207844, 119.036673648756, 119.57073468025, 120.087754430858, 120.587446710901, 121.069525020258, 121.533702555909, 121.97969221924, 122.407206623131, 122.815958098838, 123.20565870267, 123.576020222469, 123.926754183913, 124.257571856628, 124.568184260134, 124.858302169628, 125.127636121596, 125.375896419283, 125.375896419283, 125.375896419283, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Fit1D_Lb2SMM_M3_Norm[mass]_Comp[background_M3]424",
        "fTitle" : "Projection of Fit1D(Lb2SMM_M3)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 174,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 172,
          "fXmin" : 5.8976,
          "fXmax" : 6.2624,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 137.913486061211,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 137.913486061211,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M3)",
      "_ymin" : 0,
      "_ymax" : 125.375896419283,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_Lb2SMM_M3_Norm[mass]_Comp[Lb2S_Lb2SMM]",
      "fTitle" : "Projection of Fit1D(Lb2SMM_M3)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 154,
      "fX" : [5.93, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.968, 5.97, 5.972, 5.974, 5.976, 5.978, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.23],
      "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Fit1D_Lb2SMM_M3_Norm[mass]_Comp[Lb2S_Lb2SMM]525",
        "fTitle" : "Projection of Fit1D(Lb2SMM_M3)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 156,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 154,
          "fXmin" : 5.9,
          "fXmax" : 6.26,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.1,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M3)",
      "_ymin" : 0,
      "_ymax" : 0,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_Lb2SMM_M3_Norm[mass]",
      "fTitle" : "Projection of Fit1D(Lb2SMM_M3)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 172,
      "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.951, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.967, 5.9675, 5.968, 5.969, 5.9695, 5.97, 5.9705, 5.97075, 5.971, 5.972, 5.974, 5.975, 5.97525, 5.9755, 5.976, 5.9765, 5.97675, 5.977, 5.978, 5.9785, 5.979, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
      "fY" : [0, 0.951908747700914, 0.951908747700914, 1.08482555874813, 1.24098186567871, 1.4200787629544, 1.62181734503716, 1.84589870638888, 2.09202394147157, 2.35989414474691, 2.64941005599449, 2.96327659945441, 3.32530553638315, 3.5367140105986, 3.7872896657943, 4.36426391183158, 4.9861917847092, 5.57682881505942, 6.14664726971811, 6.72177955412881, 7.32098702353532, 7.96984637803929, 8.3558901248022, 8.5303319576995, 8.77441430927662, 9.17567730969417, 9.46591262151698, 9.70183434656434, 9.92247331257229, 10.1069765901828, 10.2579180555377, 10.7725301776513, 12.0967898279554, 12.699077465223, 12.9112332380631, 13.0855832731955, 13.4046506626585, 13.7050435700295, 13.9053598991492, 14.0752096164783, 14.6940673301708, 15.0402048372966, 15.3488055933161, 15.9673932369766, 17.1407099209153, 18.2560112977427, 19.3299796663062, 20.373700950091, 21.3977996049678, 22.4082751292143, 23.4092608959517, 24.4036422792052, 25.393560591178, 26.380656165732, 27.3662114456984, 28.3512430155203, 29.336564094804, 30.3228286764396, 31.3105636724542, 32.3001929180033, 33.2920554740933, 34.2864198342133, 35.2834951232238, 36.2834400457075, 37.2863701223864, 38.2923636051927, 39.3014663591409, 40.3136959268041, 41.3290449392768, 42.3474839995858, 43.3689641364869, 44.3934189055718, 45.4207661986632, 46.4509098102863, 47.4837408005389, 48.5191386862992, 49.5569724869059, 50.5971016458127, 51.6393768460383, 52.6836407342441, 53.7297285658703, 54.7774687817845, 55.8266835252937, 56.8771891070256, 57.928796424091, 58.981311339015, 60.0345350231623, 61.0882642687193, 62.1422917727682, 63.1964063965115, 64.2503934023233, 65.3040346709537, 66.3571089009376, 67.4093917920095, 68.4606562141015, 69.5106723633335, 70.5592079062343, 71.6060281132927, 72.650895982827, 73.6935723560384, 74.7338160240342, 75.7713838275261, 76.8060307498207, 77.837510003676, 78.8655731125272, 79.8899699865458, 80.9104489939386, 81.9267570278718, 82.9386395693478, 83.9458407463597, 84.9481033895885, 85.9451690849088, 86.9367782229321, 87.922670045805, 88.9025826914494, 89.876253235432, 90.8434177306176, 91.803811244768, 92.75716789621, 93.7032208877121, 94.6417025386776, 95.5723443157702, 96.494876862063, 97.4090300248101, 98.314532881919, 99.2111137672114, 100.098500294536, 100.976419380805, 101.844597268023, 102.702759544353, 103.550631164285, 104.387936467962, 105.214399199688, 106.029742525692, 106.833689051165, 107.625960836624, 108.406279413622, 109.174365799861, 109.92994051372, 110.672723588229, 111.402434584529, 112.118792604835, 112.821516304921, 113.510323906164, 114.184933207155, 114.845061594909, 115.490426055681, 116.120743185411, 116.735729199826, 117.335099944192, 117.918570902749, 118.485857207844, 119.036673648756, 119.57073468025, 120.087754430858, 120.587446710901, 121.069525020258, 121.533702555909, 121.97969221924, 122.407206623131, 122.815958098838, 123.20565870267, 123.576020222469, 123.926754183913, 124.257571856628, 124.568184260134, 124.858302169628, 125.127636121596, 125.375896419283, 125.375896419283, 125.375896419283, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Fit1D_Lb2SMM_M3_Norm[mass]626",
        "fTitle" : "Projection of Fit1D(Lb2SMM_M3)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 174,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 172,
          "fXmin" : 5.8976,
          "fXmax" : 6.2624,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 137.913486061211,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 137.913486061211,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M3)",
      "_ymin" : 0,
      "_ymax" : 125.375896419283,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_Cut[sampleA==sampleA::MM]",
      "fTitle" : "Histogram of ds_1000_plot__mass",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 150,
      "fX" : [5.931, 5.933, 5.935, 5.937, 5.939, 5.941, 5.943, 5.945, 5.947, 5.949, 5.951, 5.953, 5.955, 5.957, 5.959, 5.961, 5.963, 5.965, 5.967, 5.969, 5.971, 5.973, 5.975, 5.977, 5.979, 5.981, 5.983, 5.985, 5.987, 5.989, 5.991, 5.993, 5.995, 5.997, 5.999, 6.001, 6.003, 6.005, 6.007, 6.009, 6.011, 6.013, 6.015, 6.017, 6.019, 6.021, 6.023, 6.025, 6.027, 6.029, 6.031, 6.033, 6.035, 6.037, 6.039, 6.041, 6.043, 6.045, 6.047, 6.049, 6.051, 6.053, 6.055, 6.057, 6.059, 6.061, 6.063, 6.065, 6.067, 6.069, 6.071, 6.073, 6.075, 6.077, 6.079, 6.081, 6.083, 6.085, 6.087, 6.089, 6.091, 6.093, 6.095, 6.097, 6.099, 6.101, 6.103, 6.105, 6.107, 6.109, 6.111, 6.113, 6.115, 6.117, 6.119, 6.121, 6.123, 6.125, 6.127, 6.129, 6.131, 6.133, 6.135, 6.137, 6.139, 6.141, 6.143, 6.145, 6.147, 6.149, 6.151, 6.153, 6.155, 6.157, 6.159, 6.161, 6.163, 6.165, 6.167, 6.169, 6.171, 6.173, 6.175, 6.177, 6.179, 6.181, 6.183, 6.185, 6.187, 6.189, 6.191, 6.193, 6.195, 6.197, 6.199, 6.201, 6.203, 6.205, 6.207, 6.209, 6.211, 6.213, 6.215, 6.217, 6.219, 6.221, 6.223, 6.225, 6.227, 6.229],
      "fY" : [0, 1, 0, 2, 4, 3, 3, 2, 0, 0, 3, 6, 3, 3, 4, 5, 7, 6, 8, 4, 8, 13, 8, 15, 18, 17, 14, 15, 14, 18, 27, 26, 24, 39, 19, 13, 37, 23, 31, 30, 23, 35, 23, 35, 31, 48, 37, 31, 42, 44, 48, 48, 46, 40, 41, 50, 51, 60, 51, 44, 44, 53, 64, 50, 54, 58, 65, 68, 52, 59, 63, 64, 86, 80, 68, 74, 61, 64, 74, 87, 65, 80, 73, 84, 79, 80, 64, 95, 74, 86, 87, 89, 80, 72, 105, 75, 89, 97, 106, 83, 112, 100, 83, 90, 101, 94, 103, 105, 109, 114, 101, 112, 122, 103, 98, 96, 119, 109, 119, 106, 113, 112, 98, 110, 107, 106, 123, 105, 132, 112, 121, 118, 119, 113, 119, 102, 138, 105, 95, 119, 110, 137, 114, 123, 144, 145, 116, 112, 113, 103],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_h_ds_1000_Cut[sampleA==sampleA::MM]30013004",
        "fTitle" : "Histogram of ds_1000_plot__mass",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 152,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 150,
          "fXmin" : 5.9,
          "fXmax" : 6.26,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 173.307167872513,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 173.307167872513,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001],
      "fEXhigh" : [0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001],
      "fEYlow" : [0, 0.82724622097655, 0, 1.29181456018103, 1.91433918622288, 1.63270468610957, 1.63270468610957, 1.29181456018103, 0, 0, 1.63270468610957, 2.37993137929577, 1.63270468610957, 1.63270468610957, 1.91433918622288, 2.15969114440678, 2.58147045606626, 2.37993137929577, 2.76838605646272, 1.91433918622288, 2.76838605646272, 3.5586623304375, 2.76838605646272, 3.82938009857506, 4.20288721196007, 4.08218389934171, 3.69650031882412, 3.82938009857506, 3.69650031882412, 4.20288721196007, 5.16377123855587, 5.06601492135562, 4.86461220384528, 6.21810171113267, 4.32021937465496, 3.5586623304375, 6.05514266189532, 4.76071662107231, 5.53756532580577, 5.44652245543606, 4.76071662107231, 5.88767477058538, 4.76071662107231, 5.88767477058538, 5.53756532580577, 6.90397923687425, 6.05514266189532, 5.53756532580577, 6.45483071102782, 6.6079399977078, 6.90397923687425, 6.90397923687425, 6.75758099479102, 6.29800017766426, 6.37689760804177, 7.04733682585609, 7.11793294252879, 7.72431707825595, 7.11793294252879, 6.6079399977078, 6.6079399977078, 7.2570651471718, 7.97904223084961, 7.04733682585609, 7.32564036186805, 7.59375090101779, 8.04146283816711, 8.22588308091542, 7.18783570403779, 7.65931221775091, 7.9161294251061, 7.97904223084961, 9.2555546645027, 8.925539206363, 8.22588308091542, 8.58284357448568, 7.78877941552809, 7.97904223084961, 8.58284357448568, 9.30941989500478, 8.04146283816711, 8.925539206363, 8.52438828533727, 9.14687261164421, 8.86934285748457, 8.925539206363, 7.97904223084961, 9.72961193969476, 8.58284357448568, 9.2555546645027, 9.30941989500478, 9.4162259826256, 8.925539206363, 8.46552935793121, 9.75914226434159, 8.64090341739966, 9.4162259826256, 9.83185435575356, 9.80776406404415, 9.09204441411644, 10.0948100502086, 9.98325482288658, 9.09204441411644, 9.46917726632712, 9.56230589874906, 9.67808568820622, 9.66120071645079, 9.75914226434159, 9.95227248018344, 10.188779163216, 9.56230589874906, 10.0948100502086, 10.556672193748, 9.66120071645079, 9.88257890144722, 9.78086674710336, 10.4201648339208, 9.95227248018344, 10.4201648339208, 9.80776406404415, 10.1418983268964, 10.0948100502086, 9.88257890144722, 10, 9.85615758860399, 9.80776406404415, 10.6018016555873, 9.75914226434159, 11, 10.0948100502086, 10.5113577727726, 10.3742815854658, 10.4201648339208, 10.1418983268964, 10.4201648339208, 9.61187420807835, 11.2579760163049, 9.75914226434159, 9.72961193969476, 10.4201648339208, 10, 11.21537451386, 10.188779163216, 10.6018016555873, 11.5104121494643, 11.551970793194, 10.2819293264239, 10.0948100502086, 10.1418983268964, 9.66120071645079],
      "fEYhigh" : [1.14787446444932, 2.29952655911586, 1.14787446444932, 2.63785962345524, 3.16275317226094, 2.9181858328834, 2.9181858328834, 2.63785962345524, 1.14787446444932, 1.14787446444932, 2.9181858328834, 3.58364154598457, 2.9181858328834, 2.9181858328834, 3.16275317226094, 3.38247265214689, 3.77028072043409, 3.58364154598457, 3.94514151986907, 3.16275317226094, 3.94514151986907, 4.69757337260906, 3.94514151986907, 4.95873843272062, 5.32100732238368, 5.20371938988384, 4.83038075568817, 4.95873843272062, 4.83038075568817, 5.32100732238368, 6.2602438465527, 6.16432406860527, 5.96693206711369, 7.29837245259718, 5.4351961614818, 4.69757337260906, 7.13755508118677, 5.8652346956897, 6.62760123878468, 6.53804637266794, 5.8652346956897, 6.97240965830357, 5.8652346956897, 6.97240965830357, 6.62760123878468, 7.97632992098288, 7.13755508118677, 6.62760123878468, 7.53218018651548, 7.683510071295, 7.97632992098288, 7.97632992098288, 7.83148891411209, 7.37726075879658, 7.45518517410131, 8.1182246064733, 8.18812173724121, 8.78902310673288, 8.18812173724121, 7.683510071295, 7.683510071295, 8.32591576152109, 9.04169148598145, 8.1182246064733, 8.39384992662381, 8.65956419816109, 9.1036277944182, 9.28665979094794, 8.25734576290841, 8.72456484475691, 8.97927446267043, 9.04169148598145, 10.309590587781, 9.98156730479691, 9.28665979094794, 9.6411014957652, 8.85295233843901, 9.04169148598145, 9.6411014957652, 10.3631439870544, 9.1036277944182, 9.98156730479691, 9.58304433699421, 10.2015488233739, 9.92572487310768, 9.98156730479691, 9.04169148598145, 10.7810214031256, 9.6411014957652, 10.309590587781, 10.3631439870544, 10.4693422563414, 9.98156730479691, 9.5245918057301, 10.7591422643416, 9.69877119773849, 10.4693422563414, 10.8827303945866, 10.8077640640442, 10.147049415507, 11.0948100502086, 11.0333609411497, 10.147049415507, 10.5219972584965, 10.5623058987491, 10.7297682272058, 10.6612007164508, 10.7591422643416, 10.9522724801834, 11.188779163216, 10.5623058987491, 11.0948100502086, 11.556672193748, 10.6612007164508, 10.9331943741007, 10.8320074139966, 11.4201648339208, 10.9522724801834, 11.4201648339208, 10.8077640640442, 11.1418983268964, 11.0948100502086, 10.9331943741007, 11, 10.856157588604, 10.8077640640442, 11.6018016555873, 10.7591422643416, 12, 11.0948100502086, 11.5113577727726, 11.3742815854658, 11.4201648339208, 11.1418983268964, 11.4201648339208, 10.6118742080783, 12.2579760163048, 10.7591422643416, 10.7810214031256, 11.4201648339208, 11, 12.21537451386, 11.188779163216, 11.6018016555873, 12.5104121494643, 12.551970793194, 11.2819293264239, 11.0948100502086, 11.1418983268964, 10.6612007164508],
      "_yAxisLabel" : "Events \/ ( 0.002 )",
      "_ymin" : 0,
      "_ymax" : 157.551970793194,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.002,
      "_nSigma" : 1,
      "_entries" : 9832,
      "_rawEntries" : 52755
    }, {"$ref":3}, {
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0,
      "fTopMargin" : 0.1075269,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.88701325455013,
      "fY1" : 0.001,
      "fX2" : 6.2297,
      "fY2" : 672.289038679221,
      "fXtoAbsPixelk" : -16320.0434476868,
      "fXtoPixelk" : -16320.0434476868,
      "fXtoPixel" : 2772.21110128687,
      "fYtoAbsPixelk" : 465.000741667817,
      "fYtoPixelk" : 465.000741667817,
      "fYtoPixel" : -0.691667816838658,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 465.00005,
      "fVtoPixelk" : 465,
      "fVtoPixel" : -465,
      "fAbsPixeltoXk" : 5.88701325455013,
      "fPixeltoXk" : 5.88701325455013,
      "fPixeltoX" : 3.60722889947232e-4,
      "fAbsPixeltoYk" : 672.289038679221,
      "fPixeltoYk" : 0.001,
      "fPixeltoY" : -1.44578072834241,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0.535,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.465,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0.535,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.465,
      "fUxmin" : 5.9303,
      "fUymin" : 0.001,
      "fUxmax" : 6.2297,
      "fUymax" : 600,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.9303,
          "fY1" : 0.001,
          "fX2" : 6.2297,
          "fY2" : 600,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "frame_12b59570",
          "fTitle" : "A RooPlot of \"\"",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 152,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 512,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 150,
            "fXmin" : 5.9303,
            "fXmax" : 6.2297,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 1,
          "fTsumw" : 0,
          "fTsumw2" : 0,
          "fTsumwx" : 0,
          "fTsumwx2" : 0,
          "fMaximum" : 600,
          "fMinimum" : 0.001,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 433.997058615805, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M1_Norm[mass]_Comp[pp_B1]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
          "fLineColor" : 600,
          "fLineStyle" : 14,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 156,
          "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.968, 5.97, 5.972, 5.974, 5.976, 5.978, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
          "fY" : [0, 2.10571183441883, 2.10571183441883, 2.39973634327152, 2.7451688065376, 3.14134801700496, 3.58761276746191, 4.08330185069666, 4.62775405949764, 5.22030818665256, 5.86030302494983, 6.54707736717765, 7.27997000612454, 8.05831973457804, 8.88146534532665, 9.74874563115856, 10.6594993848624, 11.6130653992255, 12.6087824670364, 13.6459893810835, 14.7240249341552, 15.8422279190389, 16.9999371285233, 18.1964913553964, 19.4312293924471, 20.7034900324625, 22.0126120682312, 23.3579342925415, 24.7387954981822, 26.1545344779402, 27.6044900246043, 29.0880009309628, 30.6044059898044, 32.1530439939161, 33.7332537360866, 35.3443740091043, 36.9857436057579, 38.6567013188343, 40.3565859411223, 42.0847362654101, 43.8404910844868, 45.6231891911388, 47.4321693781553, 49.2667704383244, 51.126331164435, 53.0101903492738, 54.9176867856298, 56.848159266291, 58.8009465840467, 60.7753875316833, 62.7708209019897, 64.7865854877543, 66.822020081766, 68.8764634768113, 70.9492544656793, 73.0397318411581, 75.1472343960369, 77.2711009231019, 79.4106702151424, 81.5652810649465, 83.7342722653034, 85.9169826089993, 88.1127508888233, 90.3209158975637, 92.5408164280097, 94.7717912729473, 97.013179225166, 99.2643190774537, 101.5245496226, 103.79320965339, 106.069637962614, 108.353173343061, 110.643154587518, 112.938920488772, 115.239809839613, 117.545161432829, 119.854314061208, 122.166606517537, 124.481377594605, 126.797966085201, 129.115710782113, 131.433950478129, 133.752023966036, 136.069270038624, 138.385027488679, 140.698635108991, 143.009431692348, 145.316756031539, 147.61994691935, 149.91834314857, 152.211283511987, 154.498106802391, 156.778151812568, 159.050757335307, 161.315262163396, 163.571005089624, 165.817324906779, 168.053560407647, 170.279050385019, 172.493133631683, 174.695148940425, 176.884435104035, 179.060330915301, 181.222175167011, 183.369306651953, 185.501064162915, 187.616786492685, 189.715812434053, 191.797480779805, 193.861130322729, 195.906099855616, 197.931728171252, 199.937354062425, 201.922316321924, 203.885953742537, 205.827605117053, 207.746609238258, 209.642304898942, 211.514030891893, 213.361126009899, 215.182929045748, 216.978778792228, 218.748014042127, 220.489973588235, 222.203996223338, 223.889420740225, 225.545585931684, 227.171830590505, 228.767493509473, 230.331913481378, 231.864429299009, 233.364379755153, 234.831103642597, 236.263939754132, 237.662226882544, 239.025303820622, 240.352509361154, 241.643182296929, 242.896661420734, 244.112285525358, 245.289393403588, 246.427323848214, 247.525415652023, 248.583007607804, 249.599438508344, 250.574047146431, 251.506172314855, 252.395152806404, 253.240327413864, 254.041034930025, 254.796614147675, 255.506403859602, 256.169742858593, 256.169742858593, 256.169742858593, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M1_Norm[mass]_Comp[pp_B1]7",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 158,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 156,
              "fXmin" : 5.8976,
              "fXmax" : 6.2624,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 281.786717144453,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 281.786717144453,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M1)",
          "_ymin" : 0,
          "_ymax" : 256.169742858593,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M1_Norm[mass]_Comp[B2_smear]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
          "fLineColor" : 591,
          "fLineStyle" : 11,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 270,
          "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.947, 5.94725, 5.947375, 5.9474375, 5.9475, 5.948, 5.9485, 5.94875, 5.948875, 5.9489375, 5.94896875, 5.949, 5.949125, 5.94925, 5.9495, 5.949625, 5.94965625, 5.9496875, 5.94971875, 5.94975, 5.949875, 5.95, 5.95025, 5.950375, 5.95040625, 5.9504375, 5.95046875, 5.9505, 5.9505625, 5.950625, 5.95075, 5.951, 5.9515, 5.951625, 5.95175, 5.951875, 5.95190625, 5.9519375, 5.95196875, 5.952, 5.9520625, 5.952125, 5.95225, 5.952375, 5.9525, 5.952625, 5.95265625, 5.9526875, 5.95271875, 5.95275, 5.9528125, 5.952875, 5.953, 5.954, 5.954125, 5.95415625, 5.9541875, 5.95421875, 5.95425, 5.9543125, 5.954375, 5.9545, 5.954625, 5.95475, 5.954875, 5.95490625, 5.9549375, 5.955, 5.9550625, 5.955125, 5.95525, 5.955375, 5.9555, 5.955625, 5.9556875, 5.95575, 5.955875, 5.956, 5.956125, 5.95625, 5.956375, 5.95640625, 5.9564375, 5.9565, 5.956625, 5.95675, 5.957, 5.957125, 5.9571875, 5.95725, 5.9575, 5.958, 5.95825, 5.9585, 5.95875, 5.959, 5.9595, 5.96, 5.9605, 5.961, 5.9615, 5.962, 5.9625, 5.963, 5.9635, 5.964, 5.9645, 5.965, 5.9655, 5.966, 5.9665, 5.967, 5.968, 5.969, 5.97, 5.971, 5.972, 5.973, 5.974, 5.975, 5.976, 5.977, 5.978, 5.979, 5.98, 5.981, 5.982, 5.983, 5.984, 5.985, 5.986, 5.987, 5.988, 5.989, 5.99, 5.991, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4.41634252230429e-4, 0.00235716120341439, 0.00288867962771243, 0.00311303939489561, 0.00321826279656956, 0.00448566940313822, 0.00796965723319162, 0.016528589198992, 0.0196647338989938, 0.0210053082769883, 0.0216366828868179, 0.0257290182520437, 0.0277964627583299, 0.0332387558699893, 0.037246655200657, 0.0436704989662367, 0.0464355178498118, 0.0470939628421522, 0.0491306376289467, 0.0555362404883395, 0.0590303896648175, 0.0686606041123071, 0.0759191354893742, 0.0877006293987644, 0.092810107697038, 0.0940295408936364, 0.100152752443964, 0.108241728893709, 0.113562000416263, 0.121909676924024, 0.128845634040909, 0.140638354511421, 0.16004054490772, 0.238055820790322, 0.253144755011086, 0.266853324781296, 0.279560624110208, 0.282609066772822, 0.298631945774579, 0.31042869134491, 0.31952182733278, 0.334645855979219, 0.347691236311496, 0.370512735349274, 0.390719916004182, 0.409224641082281, 0.426477874041873, 0.430629370883564, 0.450590656112199, 0.463283615975733, 0.473581109994376, 0.491178293204586, 0.506650861383575, 0.534142075418482, 0.772697608702844, 0.797071130775151, 0.806600954003533, 0.823994770270211, 0.835744647804525, 0.846079833546878, 0.864685749812731, 0.881703154557834, 0.912963617014142, 0.941816602077425, 0.968984148100446, 0.99484453259155, 1.00637582144026, 1.01946615169364, 1.03924058237612, 1.0566202650045, 1.07282898311965, 1.10311390827299, 1.1314805650753, 1.15845949715362, 1.18433547826209, 1.20538689267832, 1.22248000539033, 1.25289503725628, 1.28102620261523, 1.30774874468561, 1.33341166133523, 1.35820777501403, 1.36742768057535, 1.37553021931608, 1.39011323123844, 1.41708996180085, 1.44259904113132, 1.49090520534627, 1.51402740577578, 1.52819254335358, 1.54071543563593, 1.58751855624807, 1.67565177593015, 1.71766128516407, 1.75785807765724, 1.7974532939105, 1.83562225130591, 1.90869645109136, 1.97802744460681, 2.04418341090484, 2.10744611156324, 2.16817420709857, 2.22661864081244, 2.28299728717194, 2.33748655041184, 2.39023528032674, 2.44137137287371, 2.49100611194251, 2.53923728716468, 2.58615153455999, 2.63182614517764, 2.67633049254381, 2.71972717825909, 2.80341953925194, 2.88330017708099, 2.95970298664962, 3.03291244070101, 3.1031735717092, 3.17069945317324, 3.23567691798443, 3.2982710036975, 3.35862845935158, 3.41688054805685, 3.47314531276164, 3.52752942704708, 3.58012972113865, 3.63103445082839, 3.68032436080954, 3.72807358207041, 3.77435039420257, 3.81921787686891, 3.8627344696725, 3.90495445580531, 3.94592838188805, 3.98570342407071, 4.02432370862829, 4.06183059383213, 4.09826291870299, 4.16804794457093, 4.23394689719725, 4.29619939567518, 4.35502084775809, 4.41060592472153, 4.46313140964268, 4.51275855278029, 4.55963503514358, 4.60389661762842, 4.64566853558113, 4.68506668558501, 4.72219864138393, 4.75716452831556, 4.79005777981516, 4.82096579503566, 4.84997051307453, 4.87714891650289, 4.90257347465913, 4.92631253537616, 4.9484306723701, 4.96898899434468, 4.98804542090756, 5.00565492960696, 5.02186977774953, 5.03673970212124, 5.05031209928153, 5.06263218872982, 5.07374316092382, 5.08368631186264, 5.09250116572562, 5.10022558685922, 5.10689588224658, 5.11254689544926, 5.11721209289461, 5.12092364327246, 5.12371249072022, 5.12560842239618, 5.12664013097033, 5.1268352725066, 5.12622052015871, 5.12482161405276, 5.12266340769522, 5.11976991120636, 5.11616433165148, 5.11186911071096, 5.10690595991118, 5.10129589361278, 5.09505925993607, 5.08821576978642, 5.08078452412497, 5.07278403962139, 5.06423227280709, 5.05514664284214, 5.04554405299609, 5.03544091093516, 5.02485314789991, 5.0137962368518, 5.00228520965914, 4.99033467338657, 4.97795882574972, 4.96517146978947, 4.95198602781543, 4.93841555466772, 4.92447275033841, 4.9101699719932, 4.89551924543061, 4.88053227601247, 4.86522045909791, 4.84959489000921, 4.83366637355864, 4.81744543315974, 4.80094231954823, 4.7841670191336, 4.76712926200223, 4.74983852959129, 4.73230406205083, 4.71453486531126, 4.69653971787154, 4.67832717732243, 4.65990558661893, 4.64128308011437, 4.62246758936843, 4.60346684873969, 4.58428840077431, 4.56493960139974, 4.54542762493344, 4.52575946891514, 4.50594195877103, 4.48598175231759, 4.46588534411216, 4.44565906965797, 4.42530910946886, 4.40484149300129, 4.38426210245843, 4.36357667647238, 4.34279081366935, 4.32190997612314, 4.30093949270132, 4.2798845623087, 4.25875025703208, 4.23754152519041, 4.21626319429429, 4.19491997391806, 4.17351645848805, 4.15205712999049, 4.13054636060142, 4.10898841524274, 4.08738745406583, 4.06574753486635, 4.04407261543253, 4.02236655582908, 4.00063312061944, 3.97887598102813, 3.95709871704584, 3.93530481947867, 3.91349769194385, 3.89168065281372, 3.86985693710944, 3.84802969834646, 3.84802969834646, 3.84802969834646, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M1_Norm[mass]_Comp[B2_smear]8",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 272,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 270,
              "fXmin" : 5.8976,
              "fXmax" : 6.2624,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 5.63951879975726,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 5.63951879975726,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M1)",
          "_ymin" : 0,
          "_ymax" : 5.1268352725066,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M1_Norm[mass]_Comp[B3_smear]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
          "fLineColor" : 603,
          "fLineStyle" : 12,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 293,
          "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.952, 5.954, 5.956, 5.958, 5.96, 5.961, 5.9615, 5.962, 5.963, 5.9635, 5.964, 5.9645, 5.964625, 5.96465625, 5.9646875, 5.96475, 5.965, 5.9655, 5.966, 5.9660625, 5.96609375, 5.966125, 5.96615625, 5.9661875, 5.96625, 5.966375, 5.9665, 5.96675, 5.967, 5.9675, 5.9675625, 5.96759375, 5.967625, 5.96765625, 5.9676875, 5.96775, 5.967875, 5.968, 5.96825, 5.9685, 5.969, 5.9690625, 5.96909375, 5.969125, 5.96915625, 5.9691875, 5.96925, 5.969375, 5.9695, 5.96975, 5.97, 5.97025, 5.9705, 5.97075, 5.970875, 5.971, 5.971125, 5.97125, 5.9715, 5.97175, 5.972, 5.9720625, 5.97209375, 5.972125, 5.97215625, 5.9721875, 5.97225, 5.972375, 5.9725, 5.972625, 5.97275, 5.973, 5.97325, 5.9735, 5.9735625, 5.97359375, 5.973625, 5.9736875, 5.97375, 5.973875, 5.974, 5.974125, 5.97425, 5.9745, 5.97475, 5.975, 5.97503125, 5.9750625, 5.97509375, 5.975125, 5.9751875, 5.97525, 5.975375, 5.9755, 5.975625, 5.97575, 5.976, 5.97625, 5.9765, 5.976625, 5.9766875, 5.97675, 5.976875, 5.977, 5.97725, 5.9775, 5.97775, 5.978, 5.97803125, 5.9780625, 5.978125, 5.97825, 5.978375, 5.9785, 5.97875, 5.979, 5.97925, 5.9795, 5.9795625, 5.979625, 5.97975, 5.98, 5.98025, 5.9805, 5.981, 5.9810625, 5.981125, 5.98125, 5.9815, 5.982, 5.9825, 5.982625, 5.98275, 5.983, 5.9835, 5.984, 5.9845, 5.985, 5.9855, 5.986, 5.9865, 5.987, 5.9875, 5.988, 5.989, 5.99, 5.991, 5.992, 5.993, 5.994, 5.995, 5.996, 5.997, 5.998, 5.999, 6, 6.001, 6.002, 6.003, 6.004, 6.005, 6.006, 6.007, 6.008, 6.009, 6.01, 6.011, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1.54170271095168e-4, 0.00131960151654791, 0.00587002587996468, 0.0155293591246708, 0.0182864607870803, 0.0338085613228239, 0.0503171553409568, 0.0859775575603481, 0.107352292138957, 0.123828149218526, 0.127519123564231, 0.144603579376046, 0.152839469542188, 0.164784984518802, 0.196690297675911, 0.24022760822621, 0.274199991497614, 0.278056457861632, 0.279958521777084, 0.296304939750415, 0.316674024979204, 0.32987556640012, 0.350184397628216, 0.381320649881446, 0.406794179852086, 0.449560200191351, 0.486142208622069, 0.548877379491642, 0.556030317576193, 0.559560284376775, 0.597684436651416, 0.623711448899159, 0.643044757662933, 0.674121871238519, 0.723256671908466, 0.764183679160683, 0.83378215997014, 0.893927344784073, 0.997976951309047, 1.00989815009238, 1.0157850199093, 1.08101149731298, 1.11322065296777, 1.13897555579806, 1.18185386665225, 1.25159158200358, 1.31073077262801, 1.41266747546914, 1.50173152204879, 1.58252393532501, 1.6572952824065, 1.89856066604303, 1.98796403457979, 2.06516881220546, 2.1351683663728, 2.20016030662329, 2.31951217370547, 2.42862577491083, 2.53018676456248, 2.55459838227633, 2.6284609429664, 2.67954885817373, 2.71915764108098, 2.75368445793912, 2.81445147839024, 2.91860211180404, 3.01022578245377, 3.09424128494764, 3.17287555025801, 3.31853197650964, 3.45283009974218, 3.57862091924049, 3.60895565694202, 3.69715877621074, 3.74400564789612, 3.81819779151808, 3.8814571112636, 3.99264342731723, 4.09233249341884, 4.18483430008452, 4.27215407755771, 4.43540450169701, 4.58731255714633, 4.73057408605086, 4.74796294537401, 4.79876992829271, 4.85400913782926, 4.89501597195561, 4.96418270607551, 5.02526259792278, 5.1353000352743, 5.2358790039122, 5.33035921187485, 5.42034597926626, 5.59023169908766, 5.749857030833, 5.90149697919007, 6.0508053355952, 6.11177101272206, 6.16733134014507, 6.26983294535721, 6.36532452437448, 6.54341352521636, 6.70982686723883, 6.86775082010999, 7.01890396140868, 7.03738063400613, 7.08606153648624, 7.14544174173512, 7.24581736141399, 7.33737450037177, 7.42420925002361, 7.58875822932932, 7.74468515761824, 7.89409376366021, 8.03815187682261, 8.09395968590281, 8.14111460428306, 8.22621225329638, 8.3833142015403, 8.53145795778524, 8.67360739886006, 8.94439582091371, 8.98907522668975, 9.02745554481967, 9.09989356668527, 9.23756239251116, 9.49774540565238, 9.74420000524177, 9.81252915809228, 9.87526457146284, 9.99684459170026, 10.2303658260313, 10.4551321166569, 10.6767481517459, 10.8880331146909, 11.0926683034681, 11.2925117101909, 11.4856088051005, 11.6733740187955, 11.8564959140464, 12.034616706012, 12.377908768647, 12.7052190309262, 13.0181247657667, 13.3179088787722, 13.6056301206434, 13.8821889350744, 14.1483636525061, 14.4048350152698, 14.6522040310547, 14.8910054918144, 15.1217184859979, 15.3447747372154, 15.5605653247432, 15.769446171777, 15.97174257808, 16.1677530001998, 16.35775223148, 16.5419940978231, 16.7207137588692, 16.8941296847402, 17.0624453638657, 17.2258507863136, 17.3845237383977, 17.5386309377041, 17.833765484431, 18.1124019928575, 18.3755641487512, 18.6241707953781, 18.8590512835171, 19.0809579819311, 19.2905765729926, 19.4885346004, 19.6754086228179, 19.8517302448695, 20.0179912360558, 20.17464790269, 20.3221248434103, 20.4608181925498, 20.5910984352056, 20.7133128620135, 20.8277877191218, 20.9348300989634, 21.0347296095193, 21.127759853412, 21.214179743018, 21.2942346736039, 21.3681575730568, 21.4361698439636, 21.4984822114377, 21.5552954881703, 21.6068012665399, 21.6531825462596, 21.6946143048905, 21.7312640175805, 21.763292131554, 21.7908525001846, 21.8140927808748, 21.8331548004502, 21.848174891333, 21.8592842013749, 21.8666089798983, 21.8702708422026, 21.8703870145444, 21.8670705613775, 21.8604305964503, 21.8505724791871, 21.8375979976291, 21.8216055390873, 21.8026902495377, 21.7809441826875, 21.7564564395529, 21.7293132993135, 21.699598342116, 21.6673925644695, 21.6327744877816, 21.5958202605619, 21.5566037547572, 21.5151966566476, 21.4716685526903, 21.4260870106802, 21.3785176565381, 21.3290242470438, 21.277668738776, 21.2245113535205, 21.1696106403782, 21.113023534784, 21.0548054146406, 20.9950101537458, 20.9336901726828, 20.8708964873304, 20.8066787551399, 20.7410853193079, 20.674163250974, 20.6059583895581, 20.536515381341, 20.4658777163943, 20.3940877639478, 20.3211868062829, 20.2472150712325, 20.1722117633637, 20.0962150939126, 20.0192623095375, 19.9413897199532, 19.8626327245011, 19.783025837714, 19.7026027139208, 19.6213961709437, 19.5394382129287, 19.4567600523535, 19.3733921312524, 19.2893641416928, 19.2047050455424, 19.119443093556, 19.033605843815, 18.9472201795492, 18.8603123263674, 18.772907868923, 18.6850317670401, 18.5967083713231, 18.5079614382709, 18.4188141449182, 18.3292891030219, 18.2394083728137, 18.1491934763335, 18.0586654103631, 17.9678446589755, 17.8767512057144, 17.7854045454179, 17.6938236957028, 17.6020272081185, 17.5100331789864, 17.4178592599353, 17.3255226681424, 17.3255226681424, 17.3255226681424, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M1_Norm[mass]_Comp[B3_smear]9",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 295,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 293,
              "fXmin" : 5.8976,
              "fXmax" : 6.2624,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 24.0574257159988,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 24.0574257159988,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M1)",
          "_ymin" : 0,
          "_ymax" : 21.8703870145444,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M1_Norm[mass]_Comp[background_M1]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
          "fLineColor" : 8,
          "fLineStyle" : 15,
          "fLineWidth" : 2,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 172,
          "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.951, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.967, 5.9675, 5.968, 5.969, 5.9695, 5.97, 5.9705, 5.97075, 5.971, 5.972, 5.974, 5.975, 5.97525, 5.9755, 5.976, 5.9765, 5.97675, 5.977, 5.978, 5.9785, 5.979, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
          "fY" : [0, 2.10571183441883, 2.10571183441883, 2.39973634327152, 2.7451688065376, 3.14134801700496, 3.58761276746191, 4.08330185069666, 4.62775405949764, 5.22030818665256, 5.86074465920206, 6.55504702441084, 7.35588914161392, 7.82354460452156, 8.37784156191082, 9.65416295402949, 11.0299260040449, 12.3364707623091, 13.5969628697123, 14.8692096691717, 16.1947130460961, 17.6300510708305, 18.4840162099527, 18.8698979794361, 19.4098311374516, 20.2974626995465, 20.9394905539471, 21.4613716372217, 21.9494458176292, 22.3575844507617, 22.6914811931437, 23.8298516916681, 26.7592388038504, 28.091555802283, 28.5608643601553, 28.9465430643341, 29.6523501909017, 30.3168476036571, 30.7599661965618, 31.13568977376, 32.5046613424015, 33.2703501196624, 33.9530040669344, 35.3213782152204, 37.9168652646441, 40.3840169887996, 42.7597362044677, 45.0685460188628, 47.3339487293588, 49.5692157913913, 51.783490615732, 53.9831559215713, 56.1729484932475, 58.3564969038078, 60.5366380376208, 62.7156206752526, 64.8952437350901, 67.0769539110227, 69.2619167820973, 71.4510699116096, 73.6451633344511, 75.8447909835152, 78.0504154626965, 80.2623878414843, 82.4809636625995, 84.7063160266889, 86.9385463914852, 89.1776935628134, 91.42374123996, 93.6766243940509, 95.9362346960798, 98.2024251647556, 100.475014169054, 102.753788893401, 105.038508352469, 107.328906026242, 109.624692173155, 111.925555868886, 114.231166810205, 116.541176916701, 118.855221757887, 121.172921828798, 123.493883693672, 125.817701014312, 128.14395547731, 130.472217632281, 132.802047651551, 135.13299602029, 137.464604164915, 139.796405026511, 142.12792358522, 144.458677340709, 146.788176753289, 149.115925649638, 151.441421596649, 153.764156246487, 156.083615655625, 158.399280580267, 160.710626750366, 163.017125124126, 165.318242124751, 167.613439860986, 169.902176332819, 172.183905623622, 174.458078079822, 176.724140479157, 178.981536188392, 181.229705311364, 183.468084828071, 185.696108725526, 187.913208120967, 190.118811378002, 192.312344216203, 194.493229814633, 196.660888909703, 198.814739887794, 200.954198872976, 203.078679810177, 205.187594544086, 207.28035289409, 209.356362725491, 211.415030017247, 213.455758926459, 215.477951849801, 217.481009482079, 219.464330872111, 221.427313476067, 223.369353208431, 225.289844490721, 227.188180298101, 229.063752203992, 230.915950422815, 232.744163850946, 234.547780105999, 236.326185564525, 238.078765398196, 239.804903608575, 241.503983060536, 243.175385514398, 244.818491656848, 246.43268113071, 248.017332563615, 249.571823595629, 251.095530905892, 252.587830238299, 254.0480964263, 255.475703416825, 256.870024293396, 258.230431298462, 259.556295854979, 260.846988587283, 262.101879341284, 263.320337203996, 264.501730522457, 265.645426922047, 266.75079332423, 267.817195963749, 268.844000405302, 269.830571559703, 270.77627369957, 271.680470474536, 272.542524926026, 273.361799501598, 274.137656068867, 274.869455929045, 275.556559830087, 276.198327979475, 276.794120056646, 277.343295225082, 277.343295225082, 277.343295225082, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M1_Norm[mass]_Comp[background_M1]10",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 174,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 172,
              "fXmin" : 5.8976,
              "fXmax" : 6.2624,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 305.077624747591,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 305.077624747591,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M1)",
          "_ymin" : 0,
          "_ymax" : 277.343295225082,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M1_Norm[mass]_Comp[Lb2S_Lb2SMM]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
          "fLineColor" : 632,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1179,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 236,
          "fX" : [5.93, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.968, 5.97, 5.972, 5.974, 5.976, 5.978, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.005, 6.006, 6.007, 6.008, 6.009, 6.01, 6.011, 6.012, 6.013, 6.014, 6.015, 6.016, 6.017, 6.018, 6.019, 6.02, 6.021, 6.022, 6.023, 6.024, 6.025, 6.026, 6.027, 6.028, 6.029, 6.03, 6.031, 6.032, 6.033, 6.0335, 6.034, 6.0345, 6.035, 6.0355, 6.036, 6.0365, 6.037, 6.0375, 6.038, 6.0385, 6.039, 6.04, 6.041, 6.042, 6.043, 6.044, 6.045, 6.046, 6.048, 6.05, 6.051, 6.052, 6.0525, 6.053, 6.0535, 6.054, 6.0545, 6.055, 6.0555, 6.056, 6.0565, 6.057, 6.0575, 6.058, 6.0585, 6.059, 6.0595, 6.06, 6.0605, 6.061, 6.0615, 6.062, 6.0625, 6.063, 6.0635, 6.064, 6.0645, 6.065, 6.0655, 6.066, 6.0665, 6.067, 6.0675, 6.068, 6.0685, 6.069, 6.0695, 6.07, 6.0705, 6.071, 6.0715, 6.072, 6.0725, 6.073, 6.0735, 6.074, 6.0745, 6.075, 6.076, 6.077, 6.078, 6.079, 6.08, 6.082, 6.084, 6.086, 6.087, 6.088, 6.089, 6.09, 6.091, 6.092, 6.093, 6.094, 6.095, 6.096, 6.097, 6.098, 6.099, 6.1, 6.101, 6.102, 6.103, 6.104, 6.105, 6.106, 6.107, 6.108, 6.109, 6.11, 6.111, 6.112, 6.113, 6.114, 6.115, 6.116, 6.117, 6.118, 6.119, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.23],
          "fY" : [0, 0.0945348276547202, 0.110407433517093, 0.128064214927748, 0.147649697848838, 0.16932090213968, 0.193248565344376, 0.219618501663163, 0.248633112718477, 0.280513068951728, 0.315499183031685, 0.353854499578094, 0.395866628854495, 0.441850355918653, 0.492150561109141, 0.54714549278341, 0.607250439002549, 0.672921851486255, 0.744661982752949, 0.82302410605134, 0.908618397627875, 1.00211857222423, 1.10426937562486, 1.21589505275102, 1.33790892638716, 1.47132424027895, 1.61726644116071, 1.77698709728339, 1.95187967611183, 2.14349743073675, 2.35357367257085, 2.58404473598227, 2.83707596685502, 3.11509108884829, 3.42080531404802, 3.75726256238831, 4.12787712726281, 4.53648005959513, 4.98737041984732, 5.23015851589066, 5.48537133957403, 5.75370359440686, 6.03589050271821, 6.33270986759509, 6.64498414880598, 6.97358252933198, 7.31942294313156, 7.68347402763328, 8.06675695601279, 8.47034709435748, 8.89537541717079, 9.34302960106916, 9.81455470074611, 10.3112532931022, 10.8344849546184, 11.3856649133911, 11.9662616906138, 12.5777935166151, 13.2218232739003, 13.8999516842536, 14.6138084193701, 15.3650407755016, 16.1552995135849, 16.9862214291544, 17.8594081836659, 18.7764009042166, 19.7386500466712, 20.7474800237587, 21.2697322551675, 21.8040481319895, 22.3505384656478, 22.9092973779156, 23.4804004743103, 24.0639029153111, 24.6598373866669, 25.2682119712995, 25.8890079266596, 26.5221773729572, 27.1676408994234, 27.8252850976989, 29.1764766703065, 30.5740677226419, 32.0156646187537, 33.4980817186596, 35.0172625869216, 36.5682092094063, 38.1449240072812, 41.3464553280589, 44.5530207294055, 46.1323517516099, 47.6802476902743, 48.4385557070296, 49.1843277853159, 49.9159608719663, 50.6318451223841, 51.3303728868986, 52.0099481182145, 52.6689961080308, 53.3059734498914, 53.9193781157385, 54.5077595257988, 55.0697284858193, 55.6039668624156, 56.10923686666, 56.5843898182282, 57.0283742674281, 57.4402433602126, 57.8191613418128, 58.1644091075346, 58.4753887243972, 58.7516268641628, 58.9927771065398, 59.1986210903742, 59.3690685100754, 59.5041559736931, 59.6040447575782, 59.6690175098916, 59.6994739709712, 59.6959257923435, 59.6589905477492, 59.5893850386761, 59.4879180034977, 59.3554823433574, 59.1930469794647, 59.0016484556319, 58.7823823968263, 58.5363949295409, 58.2648741631122, 57.9690418230778, 57.6501451185804, 57.3094489159678, 56.9482282804419, 56.567761437155, 56.1693231927632, 55.7541788483577, 55.3235786251403, 54.8787526152398, 53.9512163658413, 52.9808495763215, 51.9763740560833, 50.9458810813904, 49.8967860481364, 47.7689626847491, 45.6383574517952, 43.5399671470997, 42.5112178697457, 41.4995284259408, 40.5069081002274, 39.534971774794, 38.5849842477229, 37.6579020076287, 36.7544120810422, 35.8749677456112, 35.0198210390608, 34.1890520965996, 33.3825954238178, 32.6002632632586, 31.8417662455333, 31.1067315341673, 30.3947186808003, 29.7052334067225, 29.0377395203541, 28.3916691700144, 27.7664316185591, 27.1614207123235, 26.5760212020841, 26.009614059051, 25.4615809145801, 24.9313077387387, 24.4181878601276, 23.9216244176121, 23.4410323238865, 22.9758398110639, 22.5254896197184, 22.0894398849755, 21.6671647662771, 21.2581548612693, 20.8619174388127, 20.477976521321, 19.7451637023807, 19.0562396384833, 18.4079838421814, 17.7974204974709, 17.2218047873481, 16.6786081705619, 16.1655033186859, 15.6803492010568, 15.221176641661, 14.7861745535329, 14.3736769712047, 13.982150941482, 13.6101852908283, 13.2564802590003, 12.9198379696721, 12.5991536968966, 12.2934078793835, 12.0016588312405, 11.7230360969554, 11.4567343991916, 11.2020081298573, 10.9581663374804, 10.7245681668712, 10.5006187101909, 10.2857652317105, 10.0794937316481, 9.88132581745501, 9.69081585373785, 9.5075483646362, 9.33113566491303, 9.16121569826097, 8.99745006337903, 8.83952221024845, 8.68713579073656, 8.54001314919875, 8.39789394014273, 8.2605338612798, 8.12770349142059, 7.99918722369835, 7.87478228552217, 7.7542978374942, 7.63755414426876, 7.5243818110051, 7.41462107966793, 7.30812117997523, 7.2047397302814, 7.10434218412434, 7.00680131856367, 6.91199676079244, 6.81981454982984, 6.73014673039155, 6.64289097629735, 6.55795024101316, 6.47523243313862, 6.39465011484414, 6.39465011484414, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M1_Norm[mass]_Comp[Lb2S_Lb2SMM]11",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 238,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 236,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 65.6694213680683,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 65.6694213680683,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M1)",
          "_ymin" : 0,
          "_ymax" : 59.6994739709712,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M1_Norm[mass]_Comp[FFTCnv_Lb1D1]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
          "fLineColor" : 600,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1180,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 349,
          "fX" : [5.93, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.968, 5.97, 5.972, 5.974, 5.976, 5.978, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.129, 6.13, 6.131, 6.132, 6.133, 6.1335, 6.134, 6.1345, 6.135, 6.1355, 6.136, 6.1365, 6.13675, 6.137, 6.13725, 6.1375, 6.13775, 6.138, 6.13825, 6.1385, 6.13875, 6.139, 6.13925, 6.139375, 6.1395, 6.139625, 6.13975, 6.139875, 6.14, 6.140125, 6.14025, 6.140375, 6.1405, 6.140625, 6.14075, 6.140875, 6.141, 6.141125, 6.14125, 6.141375, 6.1415, 6.1415625, 6.141625, 6.1416875, 6.14175, 6.1418125, 6.141875, 6.1419375, 6.142, 6.1420625, 6.142125, 6.1421875, 6.14225, 6.1423125, 6.142375, 6.1424375, 6.1425, 6.1425625, 6.142625, 6.1426875, 6.14275, 6.1428125, 6.142875, 6.1429375, 6.143, 6.1430625, 6.143125, 6.1431875, 6.14325, 6.1433125, 6.143375, 6.1434375, 6.1435, 6.143625, 6.14375, 6.143875, 6.144, 6.14425, 6.144375, 6.1445, 6.1445625, 6.144625, 6.1446875, 6.14475, 6.1448125, 6.144875, 6.1449375, 6.145, 6.1450625, 6.145125, 6.1451875, 6.14525, 6.1453125, 6.145375, 6.1454375, 6.1455, 6.1455625, 6.145625, 6.1456875, 6.14575, 6.1458125, 6.145875, 6.1459375, 6.146, 6.1460625, 6.146125, 6.1461875, 6.14625, 6.1463125, 6.146375, 6.1464375, 6.1465, 6.1465625, 6.146625, 6.1466875, 6.14675, 6.1468125, 6.146875, 6.1469375, 6.147, 6.1470625, 6.147125, 6.1471875, 6.14725, 6.1473125, 6.147375, 6.1474375, 6.1475, 6.1475625, 6.147625, 6.1476875, 6.14775, 6.147875, 6.148, 6.14825, 6.148375, 6.1485, 6.148625, 6.14875, 6.1488125, 6.148875, 6.1489375, 6.149, 6.1490625, 6.149125, 6.1491875, 6.14925, 6.1493125, 6.149375, 6.1494375, 6.1495, 6.1495625, 6.149625, 6.1496875, 6.14975, 6.1498125, 6.149875, 6.1499375, 6.15, 6.1500625, 6.150125, 6.1501875, 6.15025, 6.1503125, 6.150375, 6.1504375, 6.1505, 6.1505625, 6.150625, 6.1506875, 6.15075, 6.150875, 6.151, 6.151125, 6.15125, 6.151375, 6.1515, 6.151625, 6.15175, 6.151875, 6.152, 6.152125, 6.15225, 6.152375, 6.1525, 6.152625, 6.15275, 6.152875, 6.153, 6.15325, 6.1535, 6.15375, 6.154, 6.15425, 6.1545, 6.15475, 6.155, 6.15525, 6.1555, 6.15575, 6.156, 6.1565, 6.157, 6.1575, 6.158, 6.1585, 6.159, 6.1595, 6.16, 6.161, 6.162, 6.163, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.23],
          "fY" : [0, 3.77263286763104e-7, 3.73722238127468e-8, 2.82536202283699e-9, 1.63715144236488e-10, 7.25985728777471e-12, 2.4604298291132e-13, 1.07329867211722e-14, 0, 0, 5.4612891216224e-15, 2.13290462369339e-16, 3.01473926433675e-15, 2.99133290361102e-15, 4.25527638401209e-15, 7.37417395363069e-15, 2.86493855558656e-15, 4.32549546629087e-15, 2.30318589764228e-15, 6.90955769293682e-15, 9.02549270454154e-15, 7.08744603448945e-15, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2.35936116347251e-15, 3.33306577049128e-15, 1.11601528046488e-14, 1.48302701696402e-14, 3.23569530980936e-14, 4.8453039257305e-13, 7.90908419711679e-12, 1.00859319219509e-10, 1.00344988784686e-9, 7.82627866738843e-9, 4.81630895413822e-8, 2.35806950887561e-7, 9.29583869454555e-7, 3.14799998811623e-6, 1.29404050534908e-5, 6.27460829016127e-5, 2.03535626289419e-4, 4.40494834535846e-4, 7.55281159911404e-4, 0.00113847321120563, 0.00158646119777743, 0.00209818742298578, 0.00267415671848033, 0.00331599461042582, 0.00402621873714995, 0.00480812742969542, 0.0056657559093903, 0.0066038737695352, 0.00762801081379347, 0.00874450523170864, 0.00996057162612787, 0.011284388428419, 0.0127252055858118, 0.0142934744606009, 0.0160010028554584, 0.0178611390792979, 0.0198889900758735, 0.0221016799558948, 0.024518656869007, 0.0271620581155182, 0.0300571458882955, 0.0332328291889031, 0.0367222914803709, 0.0405637488609406, 0.0448013703227315, 0.0494864005130725, 0.0546785371651399, 0.0604476309925518, 0.0668757967835081, 0.0740600528995298, 0.082115645317605, 0.091180266103789, 0.101419451480385, 0.113033551079691, 0.126266812279961, 0.141419344913864, 0.158863057836309, 0.179063147015949, 0.202607459172459, 0.230247211155775, 0.262954379018849, 0.302004050139279, 0.349094999994778, 0.406530289139887, 0.477494849453131, 0.566495111286181, 0.680080307913914, 0.828078176134203, 1.02583339984487, 1.29858253550257, 1.47578881007199, 1.69087978865803, 1.95601725944257, 2.28880467198421, 2.71515940192455, 2.97481916270084, 3.27362304554229, 3.61940421352551, 4.02174409289497, 4.49238134660235, 5.04574800554251, 5.69970323207989, 6.07116880980827, 6.47658399320896, 6.91969691564332, 7.40477486136155, 7.93670686803832, 8.52113336667348, 9.16460963682054, 9.87481033711046, 10.6607855982994, 11.5332781208485, 12.5051085361989, 13.0329620575224, 13.5916369610384, 14.183538365401, 14.8113001132948, 15.4778061275059, 16.1862098459872, 16.939953245051, 17.7427879226331, 18.5987917922542, 19.5123831220825, 20.4883347496394, 21.5317798921249, 22.6482116324395, 23.8434792557346, 25.1237705746422, 26.4955829637178, 27.9656866392186, 29.5410674404685, 30.3704608256928, 31.2288530079378, 32.1171426731524, 33.0362263086413, 33.986991012761, 34.9703131692537, 35.9870529948456, 37.0380496143058, 38.1241158026527, 39.246033380053, 40.4045445097692, 41.6003480559736, 42.8340923089942, 44.1063682062799, 45.4177023032721, 46.7685499890713, 48.1592865104144, 49.5902008985464, 51.0614877755784, 52.5732395676031, 54.1254386944922, 55.7179493792477, 57.3505106634218, 59.022728476209, 60.7340683547825, 62.4838483759556, 64.2712324300501, 66.0952222668877, 67.9546556074577, 69.8481976968742, 71.7743375298664, 73.7313839120713, 77.7305093398306, 81.8283373684095, 86.0046437132955, 90.2362419994356, 98.7585215811174, 102.989416715881, 107.156629561934, 109.205536675998, 111.225376697084, 113.211625174887, 115.159713463075, 117.065063908434, 118.923094076381, 120.729240824694, 122.478980472601, 124.167849300995, 125.791458544874, 127.345531014527, 128.825907390963, 130.228570921499, 131.549667478754, 132.785525093392, 133.932668547304, 134.987849715486, 135.948053210798, 136.810515833158, 137.572741357526, 138.232513991767, 138.787908359416, 139.237306443411, 139.579400028569, 139.813199881993, 139.938041171599, 139.953587090238, 139.859831240975, 139.657096975698, 139.346035351478, 138.927621616706, 138.403149716029, 137.774225049818, 137.042758637002, 136.210949005068, 135.281276237589, 134.256486809437, 133.139578767719, 131.933785710227, 130.64256468612, 129.26956510564, 127.818621099231, 126.29372881346, 124.699026389165, 123.038773571444, 121.317337101739, 119.539153894356, 117.708724643631, 115.830589275797, 113.909306875106, 111.949436074686, 109.955522061959, 105.883500859109, 101.72848545157, 93.3030538089135, 89.0944284609541, 84.9257239775631, 80.8214624045418, 76.8032725770811, 74.8324063984833, 72.8898315108481, 70.9774175180952, 69.0968543945076, 67.2496535625924, 65.4371518110749, 63.6605159048285, 61.9207488773023, 60.2186924859982, 58.555036800871, 56.9303258153856, 55.3449644463004, 53.7992258013672, 52.2932586416413, 50.8270947048299, 49.4006569252352, 48.0137669447107, 46.6661528093059, 45.3574565930137, 44.0872411924761, 42.8549994349315, 41.6601598364469, 40.5020939196231, 39.3801229068509, 38.2935241428497, 37.2415361496257, 36.2233673110004, 35.2381989095607, 34.2851910262831, 33.3634874015626, 32.472219965676, 31.6105118564846, 29.9722583385407, 28.4417094531083, 27.0119393753088, 25.6761961708476, 24.4279660276794, 23.2610167933761, 22.1694334740588, 21.1476408742502, 20.1904118656659, 19.2928722226864, 18.4504977709229, 17.6591028113104, 16.914828544805, 16.2141277936518, 15.553745130817, 14.9306990209201, 14.3422628064478, 13.7859436875585, 12.7607459660814, 11.8391526661151, 11.0078326180392, 10.2556072929755, 9.57305612871918, 8.95218988657187, 8.38618550365818, 7.86917365704226, 7.39606854526191, 6.96243251938572, 6.56436884108354, 6.19843581185859, 5.5510716835016, 4.99961236519436, 4.52737769269815, 4.1208246605089, 3.7688992099311, 3.46255356637277, 3.19437253862548, 2.95827510868178, 2.56326242739653, 2.24732838215937, 1.98992462806824, 1.77684797991962, 1.4463530977404, 1.20393060759646, 1.02022052411132, 0.877361594262253, 0.763888549138849, 0.672135003955141, 0.596803877992559, 0.534133739423956, 0.481390593649115, 0.436546663111435, 0.398071064659081, 0.364789764280407, 0.335789693672841, 0.310351747255331, 0.287903098310382, 0.267982701648442, 0.250215962157692, 0.234295880465824, 0.219968844632587, 0.207023800554331, 0.195283910736545, 0.184600067034859, 0.174845799691013, 0.165913248598744, 0.157709950144697, 0.150156255729014, 0.143183243568223, 0.136731018608216, 0.130747320001362, 0.125186373880279, 0.120007941243067, 0.115176502502326, 0.110672665890655, 0.110672665890655, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M1_Norm[mass]_Comp[FFTCnv_Lb1D1]12",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 351,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 349,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 153.948945799261,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 153.948945799261,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M1)",
          "_ymin" : 0,
          "_ymax" : 139.953587090238,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M1_Norm[mass]_Comp[FFTCnv_Lb1D2]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
          "fLineColor" : 8,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1181,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 369,
          "fX" : [5.93, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.968, 5.97, 5.972, 5.974, 5.976, 5.978, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.137, 6.138, 6.139, 6.14, 6.1405, 6.141, 6.1415, 6.142, 6.1425, 6.143, 6.1435, 6.14375, 6.144, 6.14425, 6.1445, 6.14475, 6.145, 6.14525, 6.1455, 6.14575, 6.146, 6.146125, 6.14625, 6.146375, 6.1465, 6.146625, 6.14675, 6.146875, 6.147, 6.147125, 6.14725, 6.147375, 6.1475, 6.147625, 6.14775, 6.1478125, 6.147875, 6.1479375, 6.148, 6.1480625, 6.148125, 6.1481875, 6.14825, 6.1483125, 6.148375, 6.1484375, 6.1485, 6.1485625, 6.148625, 6.1486875, 6.14875, 6.1488125, 6.148875, 6.1489375, 6.149, 6.1490625, 6.149125, 6.1491875, 6.14925, 6.1493125, 6.149375, 6.1494375, 6.1495, 6.1495625, 6.149625, 6.1496875, 6.14975, 6.1498125, 6.149875, 6.1499375, 6.15, 6.1500625, 6.150125, 6.1501875, 6.15025, 6.150375, 6.1505, 6.15075, 6.150875, 6.1509375, 6.151, 6.1510625, 6.151125, 6.1511875, 6.15125, 6.1513125, 6.151375, 6.1514375, 6.1515, 6.1515625, 6.151625, 6.1516875, 6.15175, 6.1518125, 6.151875, 6.15190625, 6.1519375, 6.15196875, 6.152, 6.15203125, 6.1520625, 6.15209375, 6.152125, 6.15215625, 6.1521875, 6.15221875, 6.15225, 6.15228125, 6.1523125, 6.15234375, 6.152375, 6.15240625, 6.1524375, 6.15246875, 6.1525, 6.15253125, 6.1525625, 6.15259375, 6.152625, 6.15265625, 6.1526875, 6.15271875, 6.15275, 6.15278125, 6.1528125, 6.15284375, 6.152875, 6.15290625, 6.1529375, 6.15296875, 6.153, 6.15303125, 6.1530625, 6.15309375, 6.153125, 6.1531875, 6.15325, 6.1533125, 6.153375, 6.1534375, 6.1535, 6.1535625, 6.153625, 6.1536875, 6.15375, 6.1538125, 6.153875, 6.1539375, 6.154, 6.1540625, 6.154125, 6.15425, 6.1545, 6.154625, 6.15475, 6.1548125, 6.154875, 6.1549375, 6.155, 6.1550625, 6.155125, 6.1551875, 6.15525, 6.1553125, 6.155375, 6.1554375, 6.1555, 6.1555625, 6.155625, 6.1556875, 6.15575, 6.1558125, 6.155875, 6.1559375, 6.156, 6.1560625, 6.156125, 6.1561875, 6.15625, 6.1563125, 6.156375, 6.1564375, 6.1565, 6.1565625, 6.156625, 6.1566875, 6.15675, 6.1568125, 6.156875, 6.1569375, 6.157, 6.1570625, 6.157125, 6.1571875, 6.15725, 6.157375, 6.1575, 6.157625, 6.15775, 6.157875, 6.158, 6.158125, 6.15825, 6.158375, 6.1585, 6.158625, 6.15875, 6.158875, 6.159, 6.15925, 6.1595, 6.15975, 6.16, 6.16025, 6.1605, 6.16075, 6.161, 6.16125, 6.1615, 6.16175, 6.162, 6.1625, 6.163, 6.1635, 6.164, 6.1645, 6.165, 6.166, 6.167, 6.168, 6.169, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.23],
          "fY" : [0, 2.79132563694511e-7, 2.76477305634507e-8, 2.08995157753005e-9, 1.21091826160445e-10, 5.36993082296406e-12, 1.81333319589588e-13, 0, 0, 0, 6.39686862666277e-15, 2.23359246086243e-15, 2.66344538606474e-15, 3.70604407334814e-15, 2.66344538606798e-15, 6.57100023415403e-18, 0, 1.80702503575434e-15, 4.8143527620212e-15, 0, 0, 0, 0, 0, 6.49214812846585e-15, 0, 0, 0, 0, 9.4293851866621e-16, 0, 7.49094014864704e-16, 0, 0, 0, 1.39830882767243e-14, 2.92418267121749e-13, 4.6314511636802e-12, 5.90975074951802e-11, 5.87767550754979e-10, 4.58327195991063e-9, 2.81987342821171e-8, 1.38020146858179e-7, 5.4389593743013e-7, 1.8412739232479e-6, 7.57125411198083e-6, 3.67199429317277e-5, 1.19037092335914e-4, 2.57325203392075e-4, 4.40588816501317e-4, 6.63080882362656e-4, 9.22459241061793e-4, 0.0012178637693911, 0.00154932882046032, 0.00191751783396159, 0.00232358308333863, 0.00276909374560267, 0.00325600290325946, 0.00378663775201655, 0.00436370515503389, 0.00499030871044079, 0.00566997552442256, 0.00640669200100176, 0.00720494866254665, 0.00806979452234434, 0.00900690195893069, 0.0100226434466277, 0.0111241819160794, 0.0123195769957486, 0.0136179099409604, 0.0150294307201744, 0.0165657315521299, 0.0182399522063072, 0.0200670236479946, 0.0220639582286962, 0.0242501966785976, 0.0266480247803303, 0.0292830760120339, 0.0321849408709945, 0.0353879093600278, 0.0389318807701189, 0.042863485056968, 0.0472374737101941, 0.0521184564789886, 0.0575830855315402, 0.0637228233734978, 0.0706474794338571, 0.0784897687886796, 0.0874112444102006, 0.0976100963707402, 0.109331520238534, 0.12288166863818, 0.138646674047729, 0.157118965228479, 0.178934260800073, 0.204924503757452, 0.236195124719634, 0.274240366091842, 0.321119858982544, 0.379737062934598, 0.454293839021792, 0.551064764875693, 0.679791568990624, 0.856403793110584, 1.10897480271525, 1.27909261493294, 1.49246154572106, 1.76631958213467, 2.12697496930187, 2.35170247697911, 2.61463988462345, 2.92412735156559, 3.2904164010859, 3.72612155201687, 4.24684019035898, 4.87206294895546, 5.23135351277777, 5.62660051599142, 6.06212059470844, 6.54293968710599, 7.07497447102701, 7.66527182973657, 8.32232258751828, 9.05647122112353, 9.88044384705231, 10.8100144478027, 11.3203609998922, 11.8648282334705, 12.4466383971356, 13.0693855837376, 13.7370753573308, 14.4541620738826, 15.2255854320316, 16.0568094911078, 16.9538543479837, 17.923322132059, 18.9724209776994, 20.1089733384507, 21.3414107364053, 22.6787590978541, 23.3897484146844, 24.1305971377306, 24.9025785291145, 25.7069911309214, 26.5451552858221, 27.4184109814999, 28.3281084271405, 29.2756073805789, 30.2622702747716, 31.2894560483068, 32.3585133947045, 33.4707751660645, 34.6275456103228, 35.83009622394, 37.0796553775348, 38.3773986739549, 39.7244387732399, 41.1218159559549, 42.5704833127763, 44.0712986187349, 45.6250113603331, 47.2322504977445, 48.8935119912143, 50.6091463512701, 52.3793449171173, 54.2041283927478, 56.0833338572067, 58.0166024192947, 60.0033672097816, 62.0428403531468, 64.1340052717827, 66.275603955367, 68.4661281481092, 70.7038108631959, 72.9866189843004, 75.3122434802942, 77.6781034945833, 80.0813355534805, 82.5187938077326, 84.9870498861702, 90.0008351664044, 95.0897149957203, 105.340124565034, 110.416078289381, 112.921488614826, 115.397058658758, 117.836550823787, 120.233637995302, 122.581954811469, 124.875106301082, 127.106704256294, 129.270398448528, 131.359908501178, 133.369048135056, 135.291780053452, 137.122228119122, 138.854715483382, 140.483796159448, 142.004285782026, 143.411285304359, 144.070785838758, 144.700226700173, 145.299090638192, 145.866883643291, 146.403135683748, 146.907401410002, 147.379260824399, 147.818319915029, 148.224211252328, 148.59659454697, 148.935155779026, 149.239611924019, 149.509707126225, 149.745214492828, 149.9459364416, 150.111705003854, 150.242382081959, 150.337859660896, 150.398059973381, 150.422935618125, 150.41246963103, 150.366675509127, 150.285597591841, 150.169310150793, 150.017917801499, 149.831555242703, 149.610387045121, 149.354607394233, 149.064439787732, 148.740136688288, 148.381979132374, 147.990276296141, 147.565365019181, 147.107609287395, 146.617401784323, 146.095157555389, 145.541318575442, 144.956351507976, 144.340747001861, 143.695018955201, 142.315359445856, 140.821919268464, 139.21956467341, 137.513460946184, 135.709023336108, 133.811903116327, 131.827951275573, 129.763186451152, 127.623762559594, 125.41594490793, 123.146054891727, 120.82045863299, 118.445529884954, 116.02761976567, 113.573027562151, 111.087980953608, 106.050827190198, 95.8699271737694, 90.8115794573909, 85.8254328689922, 83.3699008430597, 80.9444379164344, 78.5524696695825, 76.1971444863736, 73.8813299586511, 71.6076146714694, 69.3783115487141, 67.1954649153154, 65.0608497119851, 62.9759855988856, 60.9421432598657, 58.9603537695994, 57.0314187853688, 55.1559218490391, 53.3342381672465, 51.5665485043302, 49.8528507550334, 48.1929724199735, 46.5865831991026, 45.033206727958, 43.532235153202, 42.082940002595, 40.6844847113971, 39.3359364677155, 38.0362776943444, 36.7844155354152, 35.5791965997136, 34.4194135155497, 33.303815515202, 32.2311174583488, 31.2000082873326, 30.2091570992662, 29.2572253329499, 28.3428691357292, 27.4647467650618, 26.6215241559424, 25.8118799356637, 25.0345081885761, 24.288127148144, 23.5714783938031, 22.2224846517494, 20.9780533710843, 19.8292533860164, 18.7677371343121, 17.7857557985668, 16.8761656116588, 16.0324196314664, 15.2485445209745, 14.5191156886151, 13.8392259444359, 13.2044472602632, 12.6107952339329, 12.0546921447879, 11.5329279871428, 10.5812095807541, 9.73603302364486, 8.9816295174009, 8.30525603399608, 7.6965373925599, 7.1469442348583, 6.64938727904567, 6.19790629213469, 5.78743235229283, 5.41360735635948, 5.07264734074811, 4.76123796970781, 4.21570015186225, 3.75725206660892, 3.37007725192032, 3.0413693992361, 2.76070809771452, 2.51960366502271, 2.12971813578262, 1.83060079059391, 1.59522659035594, 1.40578681162057, 1.25038740810222, 1.01159561440777, 0.838022203659499, 0.707358486691052, 0.606286780002694, 0.526357471714373, 0.461968330579437, 0.409274591053482, 0.365561438101189, 0.328865068412313, 0.297735003936776, 0.271080196597986, 0.248066633579738, 0.22804756905331, 0.210514977574741, 0.195065135956876, 0.181373807944146, 0.169178078417766, 0.158262870400688, 0.148450810561079, 0.139594522889382, 0.131570706004616, 0.124275536154339, 0.11762106641502, 0.111532382177133, 0.105945336179481, 0.100804731600913, 0.0960628543616856, 0.0916782783840692, 0.0876148713602701, 0.0838510672948256, 0.0838510672948256, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M1_Norm[mass]_Comp[FFTCnv_Lb1D2]13",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 371,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 369,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 165.465229179937,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 165.465229179937,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M1)",
          "_ymin" : 0,
          "_ymax" : 150.422935618125,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M1_Norm[mass]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
          "fLineColor" : 801,
          "fLineStyle" : 1,
          "fLineWidth" : 3,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 358,
          "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.951, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.968, 5.969, 5.9695, 5.97, 5.9705, 5.971, 5.972, 5.974, 5.975, 5.97525, 5.9755, 5.976, 5.9765, 5.977, 5.978, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.055, 6.056, 6.057, 6.058, 6.059, 6.06, 6.061, 6.062, 6.063, 6.064, 6.065, 6.066, 6.067, 6.068, 6.069, 6.07, 6.071, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.131, 6.132, 6.133, 6.134, 6.135, 6.1355, 6.136, 6.1365, 6.137, 6.1375, 6.138, 6.1385, 6.13875, 6.139, 6.13925, 6.1395, 6.13975, 6.14, 6.14025, 6.1405, 6.14075, 6.140875, 6.141, 6.141125, 6.14125, 6.141375, 6.1415, 6.141625, 6.14175, 6.141875, 6.142, 6.142125, 6.14225, 6.142375, 6.1425, 6.142625, 6.14275, 6.142875, 6.143, 6.143125, 6.14325, 6.143375, 6.1435, 6.143625, 6.14375, 6.144, 6.1445, 6.144625, 6.14475, 6.144875, 6.145, 6.145125, 6.14525, 6.145375, 6.1454375, 6.1455, 6.1455625, 6.145625, 6.1456875, 6.14575, 6.1458125, 6.145875, 6.1459375, 6.146, 6.1460625, 6.146125, 6.1461875, 6.14625, 6.1463125, 6.146375, 6.1464375, 6.1465, 6.1465625, 6.146625, 6.1466875, 6.14675, 6.146875, 6.147, 6.147125, 6.14725, 6.147375, 6.1475, 6.148, 6.148125, 6.14825, 6.148375, 6.1485, 6.148625, 6.14875, 6.148875, 6.1489375, 6.149, 6.1490625, 6.149125, 6.1491875, 6.14925, 6.1493125, 6.149375, 6.1494375, 6.1495, 6.1495625, 6.149625, 6.1496875, 6.14975, 6.1498125, 6.149875, 6.1499375, 6.15, 6.150125, 6.15025, 6.150375, 6.1505, 6.150625, 6.15075, 6.151, 6.151125, 6.15125, 6.151375, 6.1515, 6.151625, 6.1516875, 6.15175, 6.1518125, 6.151875, 6.1519375, 6.152, 6.1520625, 6.152125, 6.1521875, 6.15225, 6.1523125, 6.152375, 6.1524375, 6.1525, 6.1525625, 6.152625, 6.1526875, 6.15275, 6.1528125, 6.152875, 6.1529375, 6.153, 6.1530625, 6.153125, 6.1531875, 6.15325, 6.1533125, 6.153375, 6.1534375, 6.1535, 6.153625, 6.15375, 6.153875, 6.154, 6.154125, 6.15425, 6.1545, 6.154625, 6.15475, 6.154875, 6.155, 6.155125, 6.15525, 6.155375, 6.1555, 6.155625, 6.15575, 6.155875, 6.156, 6.156125, 6.15625, 6.156375, 6.1565, 6.156625, 6.15675, 6.156875, 6.157, 6.157125, 6.15725, 6.157375, 6.1575, 6.157625, 6.15775, 6.158, 6.15825, 6.1585, 6.15875, 6.159, 6.15925, 6.1595, 6.15975, 6.16, 6.1605, 6.161, 6.1615, 6.162, 6.1625, 6.163, 6.164, 6.165, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
          "fY" : [0, 2.2002473184694, 2.2002473184694, 2.51014384180857, 2.87323302638067, 3.2889977151386, 3.75693366961422, 4.27655041604146, 4.84737256116081, 5.46894129937104, 6.14125772815379, 6.87054620744254, 7.70974364119201, 8.19792906259986, 8.77370819076532, 10.0960133099482, 11.522076565154, 12.8836162550925, 14.2042133087148, 15.542131520658, 16.9393750288491, 18.4530751768818, 20.3184495350794, 21.2517981614347, 21.9174534675285, 22.4634902094459, 22.9762603253271, 23.7435442928946, 24.9341210672929, 27.9751338566014, 29.3670984178991, 29.8517387139351, 30.2529210347731, 30.9902591172889, 31.6869995291885, 32.5388136209991, 33.9759855826805, 36.9386446563812, 39.6938523619275, 42.3358966649114, 44.9032336352044, 47.4221196914337, 49.9179934653411, 52.4062917582463, 54.8985817045803, 57.4039612356194, 59.9302110556359, 62.4843740310714, 65.0731180972285, 67.7029910952598, 70.3806150762554, 73.1128444261504, 75.9069010072651, 78.7704932285683, 81.7119217639436, 84.7401713899599, 87.8649906751018, 91.0969722621285, 94.4475479259319, 97.9288371206271, 101.553550680832, 105.334794630492, 109.285658344065, 113.418590491915, 117.744506313608, 122.271561592511, 127.003541343832, 131.937842784883, 137.063094730036, 142.356559124685, 147.781607896405, 153.285746010888, 158.799818086761, 164.239115687405, 169.506997034519, 172.044708696884, 174.501258547672, 176.864437637943, 179.122858460902, 181.266266724688, 183.28582815705, 185.174374586743, 186.926595513465, 188.539164616525, 190.010794862926, 191.342220625655, 192.536110010704, 193.59691492191, 194.530669852484, 195.344752702872, 196.047621971896, 196.6485444985, 197.157326723874, 197.938891748706, 198.47252141364, 198.833602376373, 199.088846123068, 199.294345894576, 199.495146270146, 199.725846508868, 200.011800939878, 200.370577655535, 200.813444871569, 201.346747778322, 201.973108594196, 202.692429231732, 203.502703982137, 204.40066431317, 205.382284040597, 206.443174456258, 207.578898101809, 208.785228614466, 210.058383867325, 211.395261897254, 212.793715812917, 214.252918430683, 215.77389657196, 217.360373286089, 219.020177561394, 220.767753177937, 222.628976682172, 224.651343884968, 225.748981115202, 226.927557305627, 228.214829873014, 229.65189288283, 231.299873012597, 232.229928755902, 233.250102026561, 234.379262763781, 235.640982656128, 237.065162586395, 238.690530480515, 240.568551870391, 241.623321659963, 242.76956917334, 244.020582743075, 245.392243273481, 246.903567180185, 248.577311218623, 250.440614192415, 252.525621662614, 254.870002852739, 256.152819147542, 257.51724072947, 258.96959501862, 260.516526366451, 262.164959805755, 263.922044203716, 265.795078839611, 267.791427503465, 269.918406494942, 272.183152468675, 274.592474668678, 277.152679677314, 279.869377206967, 282.747271656576, 285.789932679077, 288.99955590561, 292.376717820629, 295.920126935383, 299.6263837163, 303.489750643478, 307.501946593152, 311.651976103382, 315.925989388401, 320.307200643615, 329.30932432902, 347.543954447486, 351.971370927913, 356.277996877534, 360.428204094222, 364.386461343846, 368.117963036855, 371.589311742145, 374.769201359766, 376.240797718781, 377.629063174923, 378.930963374473, 380.143708697974, 381.264774263405, 382.291915496499, 383.223182410969, 384.056930860338, 384.791839332285, 385.426913243266, 385.961494839865, 386.395269637155, 386.728271098716, 386.960884677576, 387.093846808423, 387.128245278195, 387.06551651832, 386.907441296582, 386.656138674452, 386.31406215247, 385.883980727932, 385.368975879814, 384.09799798347, 382.531490539262, 380.703860309733, 378.652987367095, 376.419635953682, 374.046799493314, 364.061310049923, 361.667717589637, 359.402757045136, 357.307084162656, 355.41878376324, 353.772908959025, 352.401067614835, 351.331069765152, 350.91682842828, 350.586580727761, 350.342587520352, 350.186814502787, 350.120924348102, 350.146270548272, 350.263886148088, 350.474481869661, 350.778438733748, 351.175802714237, 351.666279998061, 352.249231419249, 352.923672086474, 353.68826687237, 354.541329111738, 355.480819812628, 356.504347881607, 357.609167133164, 360.049979934636, 362.774434779509, 365.748385696449, 368.932655227726, 372.283434320203, 375.752753662365, 382.838154646107, 386.343557570247, 389.747848486849, 392.993448060879, 396.023657443119, 398.783734005133, 400.046165079562, 401.221959918348, 402.305291824002, 403.290640712175, 404.172840955866, 404.947089860975, 405.608977923501, 406.154511540865, 406.580133460497, 406.882737470113, 407.059694266917, 407.10885379731, 407.028558338962, 406.817649423492, 406.475471773767, 406.001874921931, 405.397210652624, 404.662327167104, 403.798561408578, 402.807728067812, 401.69210579071, 400.454425142831, 399.09783875288, 397.625908677835, 396.042580472462, 394.352157652484, 392.559274395625, 390.66887383052, 388.686159268518, 386.616579068815, 382.23962524141, 377.585191029048, 372.702222451131, 367.640387142021, 362.449111517675, 357.176643378743, 346.570327542373, 341.320175072704, 336.155126789104, 331.107427240212, 326.204969089633, 321.47120162958, 316.925168631501, 312.581624607381, 308.451244495454, 304.540909282349, 300.85403453028, 297.390941990781, 294.149251793872, 291.124281775221, 288.309446134631, 285.696633320423, 283.276566534229, 281.03913644238, 278.973691874178, 277.069303210253, 275.314988466451, 273.699893882327, 272.213448940704, 270.845487308731, 269.586329887477, 268.426850187482, 267.35851499729, 265.464190220069, 263.847249748103, 262.460858682962, 261.266527790651, 260.23295955789, 259.334857957629, 258.55181759901, 257.867346336522, 257.268045647869, 256.282980077922, 255.52931004921, 254.95910749463, 254.536760046249, 254.234845701013, 254.031686703117, 253.855149114832, 253.902979975807, 254.10554300897, 254.803758968679, 255.731758678322, 256.786942597166, 257.915917700963, 259.087641907999, 260.282462618261, 261.487157781943, 262.692404860789, 263.891367743844, 265.078858129833, 266.250814916826, 267.40396914527, 268.535621738975, 269.643492180453, 270.725613103406, 271.780255367426, 272.805873824402, 273.801067412118, 274.764549347471, 275.695124555892, 276.591672362566, 277.453133062259, 278.278497384455, 279.066798144959, 279.817103566734, 280.528511888135, 281.200146973485, 281.831154711039, 282.420700034627, 282.967964440115, 283.472143863648, 283.932469073112, 283.932469073112, 283.932469073112, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M1_Norm[mass]14",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M1)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 360,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 358,
              "fXmin" : 5.8976,
              "fXmax" : 6.2624,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 447.819739177041,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 447.819739177041,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M1)",
          "_ymin" : 0,
          "_ymax" : 407.10885379731,
          "_normValue" : 0
        }, {
          "_typename" : "RooHist",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "h_ds_1000_Cut[sampleA==sampleA::OS]",
          "fTitle" : "Histogram of ds_1000_plot__mass",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 0.75,
          "fNpoints" : 150,
          "fX" : [5.931, 5.933, 5.935, 5.937, 5.939, 5.941, 5.943, 5.945, 5.947, 5.949, 5.951, 5.953, 5.955, 5.957, 5.959, 5.961, 5.963, 5.965, 5.967, 5.969, 5.971, 5.973, 5.975, 5.977, 5.979, 5.981, 5.983, 5.985, 5.987, 5.989, 5.991, 5.993, 5.995, 5.997, 5.999, 6.001, 6.003, 6.005, 6.007, 6.009, 6.011, 6.013, 6.015, 6.017, 6.019, 6.021, 6.023, 6.025, 6.027, 6.029, 6.031, 6.033, 6.035, 6.037, 6.039, 6.041, 6.043, 6.045, 6.047, 6.049, 6.051, 6.053, 6.055, 6.057, 6.059, 6.061, 6.063, 6.065, 6.067, 6.069, 6.071, 6.073, 6.075, 6.077, 6.079, 6.081, 6.083, 6.085, 6.087, 6.089, 6.091, 6.093, 6.095, 6.097, 6.099, 6.101, 6.103, 6.105, 6.107, 6.109, 6.111, 6.113, 6.115, 6.117, 6.119, 6.121, 6.123, 6.125, 6.127, 6.129, 6.131, 6.133, 6.135, 6.137, 6.139, 6.141, 6.143, 6.145, 6.147, 6.149, 6.151, 6.153, 6.155, 6.157, 6.159, 6.161, 6.163, 6.165, 6.167, 6.169, 6.171, 6.173, 6.175, 6.177, 6.179, 6.181, 6.183, 6.185, 6.187, 6.189, 6.191, 6.193, 6.195, 6.197, 6.199, 6.201, 6.203, 6.205, 6.207, 6.209, 6.211, 6.213, 6.215, 6.217, 6.219, 6.221, 6.223, 6.225, 6.227, 6.229],
          "fY" : [5, 3, 3, 5, 5, 5, 2, 4, 9, 11, 9, 5, 11, 18, 10, 10, 15, 25, 24, 22, 28, 23, 24, 31, 30, 39, 44, 39, 34, 42, 51, 39, 60, 44, 72, 52, 69, 63, 50, 64, 76, 77, 93, 86, 97, 125, 94, 98, 107, 111, 109, 128, 117, 115, 127, 133, 162, 149, 156, 162, 154, 168, 171, 181, 163, 165, 205, 166, 206, 188, 179, 182, 201, 215, 194, 230, 209, 213, 220, 211, 200, 195, 208, 203, 201, 222, 190, 201, 209, 197, 194, 204, 240, 191, 218, 205, 207, 231, 223, 232, 211, 226, 213, 229, 217, 268, 287, 357, 375, 386, 377, 393, 323, 280, 259, 248, 238, 226, 258, 248, 236, 262, 256, 232, 260, 233, 232, 284, 255, 247, 265, 291, 284, 296, 271, 251, 280, 262, 296, 251, 307, 305, 304, 334, 272, 292, 305, 313, 284, 316],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_h_ds_1000_Cut[sampleA==sampleA::OS]3002",
            "fTitle" : "Histogram of ds_1000_plot__mass",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 152,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 150,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0.637366895837074,
              "fXmax" : 454.592766672575,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 454.592766672575,
            "fMinimum" : 0.637366895837074,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001],
          "fEXhigh" : [0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001],
          "fEYlow" : [2.15969114440678, 1.63270468610957, 1.63270468610957, 2.15969114440678, 2.15969114440678, 2.15969114440678, 1.29181456018103, 1.91433918622288, 2.94346103725076, 3.26557940095131, 2.94346103725076, 2.15969114440678, 3.26557940095131, 4.20288721196007, 3.10869443936164, 3.10869443936164, 3.82938009857506, 4.96633466721007, 4.86461220384528, 4.65450239544497, 5.25971089793461, 4.76071662107231, 4.86461220384528, 5.53756532580577, 5.44652245543606, 6.21810171113267, 6.6079399977078, 6.21810171113267, 5.80212840935486, 6.45483071102782, 7.11793294252879, 6.21810171113267, 7.72431707825595, 6.6079399977078, 8.46552935793121, 7.18783570403779, 8.28644443729726, 7.9161294251061, 7.04733682585609, 7.97904223084961, 8.69857573269304, 8.75586817817742, 9.62628363369272, 9.2555546645027, 9.83185435575356, 10.6915146427997, 9.67808568820622, 9.88257890144722, 9.85615758860399, 10.0475115548645, 9.95227248018344, 10.8247516529061, 10.3282039138539, 10.2354552767919, 10.7805141726785, 11.0433963806152, 12.237739202857, 11.7167917228706, 12, 12.237739202857, 11.9197423483742, 12.4711217710729, 12.5862523283024, 12.9629120178363, 12.2769323391806, 12.3549601321824, 13.8265487818944, 12.3937969582276, 13.8614066163451, 13.2204227340122, 12.8884278389959, 13, 13.6862609591111, 14.1714007511212, 13.4373598647664, 14.6739909054935, 13.9654761414894, 14.1030818665102, 14.3408220796558, 14.0344418537486, 13.6509716980849, 13.4731886124821, 13.9308696896618, 13.7565774293832, 13.6862609591111, 14.4080515158756, 13.2931142241337, 13.6862609591111, 13.9654761414894, 13.5445719051881, 13.4373598647664, 13.7916059279565, 15, 13.3293166859393, 14.2732867026942, 13.8265487818944, 13.896180048888, 14.7069063257455, 14.4415527974839, 14.7397506541282, 14.0344418537486, 14.5416089564913, 14.1030818665102, 14.6410039297267, 14.2394029729837, 15.8783393541592, 16.4484512566783, 18.4010581714358, 18.8713706278105, 19.1532440070335, 18.922924599555, 19.3305320150519, 17.4791545963652, 16.2406690427832, 15.6012421881046, 15.2559512565887, 14.9353490404331, 14.5416089564913, 15.5701586799882, 15.2559512565887, 14.8704261489394, 15.6941347407017, 15.5078105935821, 14.7397506541282, 15.6322658049017, 14.7725243493012, 14.7397506541282, 16.3597153000874, 15.4765453086705, 15.2241851935164, 15.7864974749023, 16.566048165876, 16.3597153000874, 16.7119144780585, 15.9696690920006, 15.3508674841474, 16.2406690427832, 15.6941347407017, 16.7119144780585, 15.3508674841474, 17.0285481429581, 16.9714052096562, 16.9427635425124, 17.7825052987822, 16, 16.5953209972787, 16.9714052096562, 17.1988700204279, 16.3597153000874, 17.2834192437787],
          "fEYhigh" : [3.38247265214689, 2.9181858328834, 2.9181858328834, 3.38247265214689, 3.38247265214689, 3.38247265214689, 2.63785962345524, 3.16275317226094, 4.11020413766764, 4.41652052316603, 4.11020413766764, 3.38247265214689, 4.41652052316603, 5.32100732238368, 4.26694976100939, 4.26694976100939, 4.95873843272062, 6.06658917312032, 5.96693206711369, 5.76136640411342, 6.35444601200602, 5.8652346956897, 5.96693206711369, 6.62760123878468, 6.53804637266794, 7.29837245259718, 7.683510071295, 7.29837245259718, 6.88810053038505, 7.53218018651548, 8.18812173724121, 7.29837245259718, 8.78902310673288, 7.683510071295, 9.5245918057301, 8.25734576290841, 9.34677864012718, 8.97927446267043, 8.1182246064733, 9.04169148598145, 9.7560610979592, 9.81297860268175, 10.6782436419937, 10.309590587781, 10.8827303945866, 11.6915146427997, 10.7297682272058, 10.9331943741007, 10.856157588604, 11.0475115548645, 10.9522724801834, 11.8247516529061, 11.3282039138539, 11.2354552767919, 11.7805141726785, 12.0433963806152, 13.237739202857, 12.7167917228706, 13, 13.237739202857, 12.9197423483742, 13.4711217710729, 13.5862523283024, 13.9629120178363, 13.2769323391806, 13.3549601321824, 14.8265487818944, 13.3937969582276, 14.8614066163451, 14.2204227340122, 13.8884278389959, 14, 14.6862609591111, 15.1714007511212, 14.4373598647664, 15.6739909054935, 14.9654761414894, 15.1030818665102, 15.3408220796558, 15.0344418537486, 14.6509716980849, 14.4731886124821, 14.9308696896618, 14.7565774293832, 14.6862609591111, 15.4080515158756, 14.2931142241337, 14.6862609591111, 14.9654761414894, 14.5445719051881, 14.4373598647664, 14.7916059279565, 16, 14.3293166859393, 15.2732867026942, 14.8265487818944, 14.896180048888, 15.7069063257455, 15.4415527974839, 15.7397506541282, 15.0344418537486, 15.5416089564913, 15.1030818665102, 15.6410039297267, 15.2394029729837, 16.8783393541592, 17.4484512566783, 19.4010581714358, 19.8713706278105, 20.1532440070335, 19.922924599555, 20.3305320150519, 18.4791545963652, 17.2406690427832, 16.6012421881046, 16.2559512565887, 15.9353490404331, 15.5416089564913, 16.5701586799882, 16.2559512565887, 15.8704261489394, 16.6941347407017, 16.5078105935821, 15.7397506541282, 16.6322658049017, 15.7725243493012, 15.7397506541282, 17.3597153000874, 16.4765453086704, 16.2241851935164, 16.7864974749023, 17.566048165876, 17.3597153000874, 17.7119144780585, 16.9696690920006, 16.3508674841473, 17.2406690427832, 16.6941347407017, 17.7119144780585, 16.3508674841473, 18.0285481429581, 17.9714052096562, 17.9427635425124, 18.7825052987822, 17, 17.5953209972787, 17.9714052096562, 18.1988700204279, 17.3597153000874, 18.2834192437787],
          "_yAxisLabel" : "Events \/ ( 0.002 )",
          "_ymin" : 0,
          "_ymax" : 413.330532015052,
          "_normValue" : 0,
          "_nominalBinWidth" : 0.002,
          "_nSigma" : 1,
          "_entries" : 25308,
          "_rawEntries" : 52755
        }, {"$ref":60}],
        "opt" : ["", "FUNC", "l", "l", "l", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_2",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }, {
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0,
      "fTopMargin" : 0,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.88701325455013,
      "fY1" : 0.001,
      "fX2" : 6.2297,
      "fY2" : 199.99,
      "fXtoAbsPixelk" : -16320.0434476868,
      "fXtoPixelk" : -16320.0434476868,
      "fXtoPixel" : 2772.21110128687,
      "fYtoAbsPixelk" : 672.501087557066,
      "fYtoPixelk" : 207.501087557066,
      "fYtoPixel" : -1.03755706563861,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 672.50005,
      "fVtoPixelk" : 207.5,
      "fVtoPixel" : -207.5,
      "fAbsPixeltoXk" : 5.88701325455013,
      "fPixeltoXk" : 5.88701325455013,
      "fPixeltoX" : 3.60722889947232e-4,
      "fAbsPixeltoYk" : 648.158120481928,
      "fPixeltoYk" : 0.001,
      "fPixeltoY" : -0.963802409638554,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0.3275,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.2075,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0.3275,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.2075,
      "fUxmin" : 5.9303,
      "fUymin" : 0.001,
      "fUxmax" : 6.2297,
      "fUymax" : 199.99,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.9303,
          "fY1" : 0.001,
          "fX2" : 6.2297,
          "fY2" : 199.99,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "frame_124191c0",
          "fTitle" : "A RooPlot of \"\"",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 152,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 512,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 150,
            "fXmin" : 5.9303,
            "fXmax" : 6.2297,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 1,
          "fTsumw" : 0,
          "fTsumw2" : 0,
          "fTsumwx" : 0,
          "fTsumwx2" : 0,
          "fMaximum" : 199.99,
          "fMinimum" : 0.001,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 154.486188517094, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M2_Norm[mass]_Comp[pp_B1]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M2)",
          "fLineColor" : 600,
          "fLineStyle" : 14,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 156,
          "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.968, 5.97, 5.972, 5.974, 5.976, 5.978, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
          "fY" : [0, 0.905049122610674, 0.905049122610674, 1.03142283596192, 1.17989203421121, 1.35017252604737, 1.54198012015942, 1.7550306252363, 1.98903984996707, 2.24372360304049, 2.51879769314559, 2.81397792897134, 3.12898011920682, 3.46352007254071, 3.81731359766209, 4.19007650325993, 4.58152459802333, 4.99137369064092, 5.41933958980182, 5.86513810419496, 6.32848504250952, 6.80909621343404, 7.30668742565766, 7.82097448786935, 8.35167320875828, 8.89849939701295, 9.46116886132253, 10.039397410376, 10.6329008528625, 11.2413949974705, 11.8645956528893, 12.5022186278077, 13.1539797309151, 13.8195947708997, 14.4987795564509, 15.1912498962575, 15.8967215990089, 16.6149104733934, 17.3455323281002, 18.0883029718183, 18.8429382132369, 19.6091538610444, 20.3866657239301, 21.1751896105828, 21.974441329692, 22.7841366899458, 23.6039915000335, 24.4337215686441, 25.273042704467, 26.1216707161903, 26.9793214125033, 27.845710602095, 28.7205540936548, 29.6035676958708, 30.4944672174324, 31.3929684670285, 32.2987872533484, 33.2116393850803, 34.1312406709137, 35.0573069195373, 35.9895539396406, 36.9276975399117, 37.87145352904, 38.8205377157145, 39.7746659086244, 40.7335539164579, 41.6969175479044, 42.6644726116528, 43.6359349163926, 44.6110202708117, 45.5894444835996, 46.5709233634453, 47.5551727190381, 48.5419083590661, 49.5308460922187, 50.5217017271852, 51.5141910726538, 52.5080299373139, 53.5029341298544, 54.4986194589642, 55.4948017333327, 56.4911967616481, 57.4875203525996, 58.4834883148768, 59.4788164571676, 60.4732205881615, 61.4664165165474, 62.4581200510146, 63.4480470002514, 64.435913172947, 65.4214343777905, 66.4043264234711, 67.384305118677, 68.3610862720976, 69.3343856924218, 70.303919188339, 71.2694025685374, 72.2305516417061, 73.1870822165343, 74.1387101017114, 75.0851511059253, 76.0261210378655, 76.9613357062209, 77.8905109196809, 78.8133624869337, 79.7296062166686, 80.6389579175745, 81.5411333983407, 82.4358484676555, 83.3228189342083, 84.2017606066878, 85.0723892937836, 85.9344208041837, 86.7875709465775, 87.631555529654, 88.4660903621024, 89.290891252611, 90.1056740098691, 90.9101544425657, 91.7040483593901, 92.4870715690304, 93.2589398801761, 94.019369101516, 94.7680750417395, 95.5047735095348, 96.2291803135913, 96.9410112625978, 97.6399821652436, 98.3258088302171, 98.9982070662076, 99.6568926819039, 100.301581485995, 100.93198928717, 101.547831894118, 102.148825115527, 102.734684760087, 103.305126636487, 103.859866553415, 104.398620319561, 104.921103743613, 105.42703263426, 105.916122800192, 106.388090050097, 106.842650192665, 107.279519036583, 107.698412390542, 108.099046063229, 108.481135863335, 108.844397599548, 109.188547080557, 109.513300115051, 109.818372511718, 110.103480079249, 110.103480079249, 110.103480079249, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M2_Norm[mass]_Comp[pp_B1]15",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M2)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 158,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 156,
              "fXmin" : 5.8976,
              "fXmax" : 6.2624,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 121.113828087174,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 121.113828087174,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M2)",
          "_ymin" : 0,
          "_ymax" : 110.103480079249,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M2_Norm[mass]_Comp[B2_smear]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M2)",
          "fLineColor" : 591,
          "fLineStyle" : 11,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 270,
          "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.947, 5.94725, 5.947375, 5.9474375, 5.9475, 5.948, 5.9485, 5.94875, 5.948875, 5.9489375, 5.94896875, 5.949, 5.949125, 5.94925, 5.9495, 5.949625, 5.94965625, 5.9496875, 5.94971875, 5.94975, 5.949875, 5.95, 5.95025, 5.950375, 5.95040625, 5.9504375, 5.95046875, 5.9505, 5.9505625, 5.950625, 5.95075, 5.951, 5.9515, 5.951625, 5.95175, 5.951875, 5.95190625, 5.9519375, 5.95196875, 5.952, 5.9520625, 5.952125, 5.95225, 5.952375, 5.9525, 5.952625, 5.95265625, 5.9526875, 5.95271875, 5.95275, 5.9528125, 5.952875, 5.953, 5.954, 5.954125, 5.95415625, 5.9541875, 5.95421875, 5.95425, 5.9543125, 5.954375, 5.9545, 5.954625, 5.95475, 5.954875, 5.95490625, 5.9549375, 5.955, 5.9550625, 5.955125, 5.95525, 5.955375, 5.9555, 5.955625, 5.9556875, 5.95575, 5.955875, 5.956, 5.956125, 5.95625, 5.956375, 5.95640625, 5.9564375, 5.9565, 5.956625, 5.95675, 5.957, 5.957125, 5.9571875, 5.95725, 5.9575, 5.958, 5.95825, 5.9585, 5.95875, 5.959, 5.9595, 5.96, 5.9605, 5.961, 5.9615, 5.962, 5.9625, 5.963, 5.9635, 5.964, 5.9645, 5.965, 5.9655, 5.966, 5.9665, 5.967, 5.968, 5.969, 5.97, 5.971, 5.972, 5.973, 5.974, 5.975, 5.976, 5.977, 5.978, 5.979, 5.98, 5.981, 5.982, 5.983, 5.984, 5.985, 5.986, 5.987, 5.988, 5.989, 5.99, 5.991, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1.89817374800615e-4, 0.00101312375422486, 0.0012415739513028, 0.00133800528968407, 0.00138323101611372, 0.00192797090811444, 0.00342541233254674, 0.00710409891231324, 0.00845203501768264, 0.00902822291042589, 0.00929959196830203, 0.0110585052588988, 0.0119471068262529, 0.0142862410445192, 0.0160088631590185, 0.0187698744563837, 0.0199582981873413, 0.0202413022778652, 0.0211166788126323, 0.023869850045716, 0.0253716588852503, 0.0295107898877878, 0.0326305555398955, 0.037694320938108, 0.0398904091089888, 0.0404145297064153, 0.0430463272537339, 0.0465230237888421, 0.0488097123066311, 0.0523975998683079, 0.055378720931739, 0.0604473115815018, 0.0687865036342176, 0.102317994426863, 0.108803319937417, 0.114695355514166, 0.120157038314441, 0.121467279493709, 0.128354020758684, 0.133424341423447, 0.137332632488293, 0.143833041819268, 0.149440034110835, 0.159248868037298, 0.16793405032256, 0.175887505739553, 0.183303061418654, 0.185087402710126, 0.193666897485746, 0.199122417087266, 0.203548349341777, 0.211111737154153, 0.217761951122673, 0.229577859992588, 0.332110634213578, 0.342586538088888, 0.346682520269594, 0.354158499600523, 0.359208676067879, 0.363650808478991, 0.371647756549725, 0.378961951674585, 0.392397908891539, 0.404799116117233, 0.416475910296626, 0.427590877649463, 0.432547103228153, 0.438173415298425, 0.446672598732157, 0.454142503330193, 0.461109119497218, 0.474125784213797, 0.486317964278842, 0.497913690915006, 0.509035361798985, 0.518083401438456, 0.525430136357177, 0.538502721814747, 0.550593686072048, 0.562079214556716, 0.573109308901881, 0.583766845494656, 0.587729622975613, 0.591212148674693, 0.597480025375396, 0.609074805785204, 0.620038779814924, 0.640801094403661, 0.650739171812686, 0.656827443306868, 0.662209866717056, 0.682326163046437, 0.72020641420062, 0.738262384087858, 0.75553923611626, 0.772557526626785, 0.788962801478279, 0.820370584499811, 0.850169512266297, 0.878603791959661, 0.905794526602926, 0.931895870900705, 0.957015681973435, 0.981247603733863, 1.00466745590969, 1.02733921514472, 1.04931785198234, 1.07065119698756, 1.09138128080235, 1.11154534017128, 1.13117659530762, 1.15030486341997, 1.16895705109771, 1.20492859129029, 1.23926182720561, 1.27210026912098, 1.30356618533658, 1.33376489245936, 1.36278797091369, 1.39071572273405, 1.41761908217253, 1.4435611229541, 1.46859826284722, 1.49278123750578, 1.51615589595308, 1.53876385647194, 1.56064305199593, 1.58182818713781, 1.6023511238954, 1.62224120929685, 1.64152555540593, 1.66022927995747, 1.67837571423284, 1.69598658350989, 1.7130821644155, 1.72968142271975, 1.74580213448607, 1.76146099298706, 1.79145506691531, 1.81977888040229, 1.84653542334746, 1.87181727945338, 1.89570811974488, 1.91828392677866, 1.93961400700151, 1.95976183470543, 1.97878576083743, 1.99673961239248, 2.01367320250233, 2.02963276708629, 2.04466134068858, 2.05879908162869, 2.07208355465093, 2.08454997773103, 2.09623143849633, 2.10715908475635, 2.11736229286982, 2.12686881705463, 2.13570492224305, 2.1438955026724, 2.151464188063, 2.15843343895709, 2.16482463256009, 2.17065814023234, 2.17595339761914, 2.18072896826995, 2.18500260148323, 2.18879128501733, 2.19211129322329, 2.19497823108687, 2.19740707460541, 2.19941220787469, 2.20100745721418, 2.20220612262244, 2.20302100682065, 2.20346444211154, 2.20354831525758, 2.20328409055979, 2.20268283129767, 2.20175521967561, 2.20051157540496, 2.19896187303861, 2.19711575816188, 2.19498256253496, 2.19257131827154, 2.18989077113072, 2.18694939299231, 2.18375539357802, 2.18031673147713, 2.17664112452771, 2.17273605960205, 2.16860880183919, 2.16426640336453, 2.15971571153251, 2.15496337672615, 2.15001585974364, 2.1448794387997, 2.13956021616808, 2.1340641244887, 2.12839693276057, 2.12256425204187, 2.1165715408747, 2.11042411045205, 2.1041271295431, 2.09768562919117, 2.09110450719832, 2.08438853240877, 2.07754234880357, 2.0705704794167, 2.06347733008339, 2.05626719302968, 2.04894425031218, 2.04151257711644, 2.03397614492114, 2.02633882453581, 2.01860438901839, 2.01077651647902, 2.00285879277591, 1.99485471410889, 1.9867676895157, 1.97860104327574, 1.97035801722613, 1.96204177299399, 1.95365539414928, 1.94520188828168, 1.93668418900532, 1.92810515789454, 1.91946758635382, 1.91077419742508, 1.90202764753479, 1.89323052818393, 1.88438536758301, 1.87549463223476, 1.8665607284664, 1.85758600391403, 1.84857274896081, 1.83952319813102, 1.83043953144171, 1.82132387571369, 1.8121783058435, 1.80300484603791, 1.79380547101229, 1.78458210715448, 1.77533663365519, 1.76607088360657, 1.75678664506967, 1.7474856621124, 1.73816963581877, 1.7288402252706, 1.71949904850259, 1.71014768343176, 1.70078766876219, 1.69142050486587, 1.68204765464038, 1.6726705443445, 1.66329056441209, 1.65390907024535, 1.65390907024535, 1.65390907024535, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M2_Norm[mass]_Comp[B2_smear]16",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M2)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 272,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 270,
              "fXmin" : 5.8976,
              "fXmax" : 6.2624,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 2.42390314678333,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 2.42390314678333,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M2)",
          "_ymin" : 0,
          "_ymax" : 2.20354831525758,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M2_Norm[mass]_Comp[B3_smear]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M2)",
          "fLineColor" : 603,
          "fLineStyle" : 12,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 293,
          "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.952, 5.954, 5.956, 5.958, 5.96, 5.961, 5.9615, 5.962, 5.963, 5.9635, 5.964, 5.9645, 5.964625, 5.96465625, 5.9646875, 5.96475, 5.965, 5.9655, 5.966, 5.9660625, 5.96609375, 5.966125, 5.96615625, 5.9661875, 5.96625, 5.966375, 5.9665, 5.96675, 5.967, 5.9675, 5.9675625, 5.96759375, 5.967625, 5.96765625, 5.9676875, 5.96775, 5.967875, 5.968, 5.96825, 5.9685, 5.969, 5.9690625, 5.96909375, 5.969125, 5.96915625, 5.9691875, 5.96925, 5.969375, 5.9695, 5.96975, 5.97, 5.97025, 5.9705, 5.97075, 5.970875, 5.971, 5.971125, 5.97125, 5.9715, 5.97175, 5.972, 5.9720625, 5.97209375, 5.972125, 5.97215625, 5.9721875, 5.97225, 5.972375, 5.9725, 5.972625, 5.97275, 5.973, 5.97325, 5.9735, 5.9735625, 5.97359375, 5.973625, 5.9736875, 5.97375, 5.973875, 5.974, 5.974125, 5.97425, 5.9745, 5.97475, 5.975, 5.97503125, 5.9750625, 5.97509375, 5.975125, 5.9751875, 5.97525, 5.975375, 5.9755, 5.975625, 5.97575, 5.976, 5.97625, 5.9765, 5.976625, 5.9766875, 5.97675, 5.976875, 5.977, 5.97725, 5.9775, 5.97775, 5.978, 5.97803125, 5.9780625, 5.978125, 5.97825, 5.978375, 5.9785, 5.97875, 5.979, 5.97925, 5.9795, 5.9795625, 5.979625, 5.97975, 5.98, 5.98025, 5.9805, 5.981, 5.9810625, 5.981125, 5.98125, 5.9815, 5.982, 5.9825, 5.982625, 5.98275, 5.983, 5.9835, 5.984, 5.9845, 5.985, 5.9855, 5.986, 5.9865, 5.987, 5.9875, 5.988, 5.989, 5.99, 5.991, 5.992, 5.993, 5.994, 5.995, 5.996, 5.997, 5.998, 5.999, 6, 6.001, 6.002, 6.003, 6.004, 6.005, 6.006, 6.007, 6.008, 6.009, 6.01, 6.011, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6.62634204294347e-5, 5.67173615698952e-4, 0.00252297664168766, 0.00667462309930382, 0.00785964395530374, 0.01453114726422, 0.0216266521131875, 0.0369537330618071, 0.0461407378837396, 0.0532221721761193, 0.0548085777984632, 0.0621515919232005, 0.0656914329626762, 0.070825695719812, 0.0845388141092661, 0.103251443287822, 0.117853002328432, 0.119510537534381, 0.120328057410411, 0.127353857903513, 0.136108627864611, 0.141782739243391, 0.150511611629346, 0.163894182464803, 0.174842877140343, 0.193224000593679, 0.20894719409641, 0.235911192884976, 0.238985573829079, 0.240502777324587, 0.256888794633533, 0.268075379717953, 0.276384965981282, 0.289742118614951, 0.310860586730632, 0.328451289978459, 0.358365185584702, 0.384215990930121, 0.428937212302468, 0.434061023796028, 0.436591240075216, 0.464626019184239, 0.478469731124741, 0.489539361749631, 0.50796874842225, 0.537942487971948, 0.563360910242119, 0.607173991386552, 0.645454318207872, 0.680179441348674, 0.712316669703664, 0.816014155849404, 0.854440325532287, 0.887623458717625, 0.917709738353213, 0.945643711814833, 0.996941947793298, 1.04383970817135, 1.08749130525755, 1.09798358289607, 1.12973020874185, 1.15168813863455, 1.16871226018429, 1.18355211851307, 1.2096701930017, 1.254434836411, 1.29381530688967, 1.32992573547486, 1.36372327209075, 1.42632738468911, 1.48404962218293, 1.53811536325848, 1.55115343774362, 1.58906373221073, 1.60919883304593, 1.64108711585467, 1.66827639735882, 1.71606502453269, 1.75891205627483, 1.79866995552498, 1.83620058374149, 1.90636671507915, 1.9716578199942, 2.03323258958972, 2.04070643839295, 2.06254362169669, 2.08628580583964, 2.10391081921539, 2.13363914718783, 2.15989169590886, 2.20718652728203, 2.25041604512531, 2.29102427457199, 2.32970119301019, 2.40271921910248, 2.47132726132419, 2.53650313200602, 2.60067686877006, 2.62688032723533, 2.65076053000773, 2.69481640999429, 2.73585933352904, 2.81240318503047, 2.88392875976787, 2.95180553789535, 3.01677217562619, 3.02471357389814, 3.04563695351608, 3.0711589654944, 3.11430108258609, 3.15365295729565, 3.19097511728921, 3.26169937637959, 3.32871781989716, 3.39293464463001, 3.45485179150237, 3.47883836355714, 3.49910586493564, 3.53568140738017, 3.60320488238493, 3.66687806615973, 3.72797485291919, 3.84436153973307, 3.86356504912852, 3.88006116824664, 3.91119551771531, 3.97036650587616, 4.08219491654122, 4.1881227626386, 4.21749109254265, 4.24445519555978, 4.29671110676485, 4.39708010540356, 4.49368617029717, 4.58893823415286, 4.67974993364971, 4.76770351544132, 4.85359755704643, 4.93659198841643, 5.01729474134481, 5.09600176474591, 5.17255928028635, 5.32010851993471, 5.46078867419662, 5.59527766559059, 5.72412689558179, 5.84779142234923, 5.96665826265459, 6.08106194816134, 6.1912950665064, 6.29761593484069, 6.40025441034622, 6.49941640846372, 6.59528748690736, 6.68803573418289, 6.77781412847598, 6.86476248581489, 6.94900908483303, 7.03067203355952, 7.10986042807599, 7.18667534157895, 7.26121067399761, 7.33355388602887, 7.40378663668304, 7.47198533971472, 7.53822165146472, 7.66507246656735, 7.78483231373955, 7.89794118001597, 8.00479399041817, 8.10574720549435, 8.20112419840396, 8.29121968004687, 8.37630337292937, 8.45662308584713, 8.53240730604608, 8.60386739936843, 8.67119948933957, 8.7345860713127, 8.7941974064911, 8.85019273186368, 8.90272131528373, 8.95192337954217, 8.99793091503408, 9.04086839721944, 9.08085342234734, 9.11799727270026, 9.15240542081583, 9.1841779806681, 9.21341011257944, 9.24019238762219, 9.26461111644302, 9.28674864673605, 9.3066836330099, 9.32449128179841, 9.34024357504757, 9.35400947405465, 9.36585510603533, 9.37584393513537, 9.38403691947913, 9.39049265565959, 9.39526751190623, 9.39841575102782, 9.39998964409877, 9.40003957575338, 9.39861414185506, 9.39576024022747, 9.39152315506043, 9.38594663553935, 9.37907296919286, 9.37094305040201, 9.36159644446983, 9.35107144761299, 9.33940514320369, 9.32663345455172, 9.3127911945019, 9.29791211208393, 9.28202893643981, 9.26517341822965, 9.24737636869923, 9.22866769657635, 9.20907644295406, 9.18863081429502, 9.16735821369241, 9.1452852705008, 9.1224378684492, 9.09884117233535, 9.07451965339246, 9.04949711341591, 9.02379670772673, 8.99744096704442, 8.97045181833722, 8.94285060471195, 8.91465810439995, 8.88589454889399, 8.85657964028527, 8.82673256784593, 8.79637202390144, 8.76551621903208, 8.73418289664025, 8.7023893469194, 8.67015242025641, 8.63748854009779, 8.60441371530802, 8.57094355204702, 8.53709326518995, 8.50287768931543, 8.46831128928057, 8.43340817040631, 8.39818208829003, 8.36264645826482, 8.3268143645219, 8.29069856891183, 8.25431151944019, 8.21766535847171, 8.18077193065524, 8.14364279058397, 8.10628921020106, 8.06872218596287, 8.03095244576975, 7.99299045567545, 7.95484642638313, 7.9165303195383, 7.87805185382634, 7.83942051088338, 7.80064554102698, 7.76173596881536, 7.72270059844104, 7.68354801896555, 7.64428660940162, 7.60492454364894, 7.56546979528834, 7.52593014224061, 7.4863131712946, 7.44662628250906, 7.44662628250906, 7.44662628250906, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M2_Norm[mass]_Comp[B3_smear]17",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M2)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 295,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 293,
              "fXmin" : 5.8976,
              "fXmax" : 6.2624,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 10.3400435333287,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 10.3400435333287,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M2)",
          "_ymin" : 0,
          "_ymax" : 9.40003957575338,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M2_Norm[mass]_Comp[background_M2]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M2)",
          "fLineColor" : 8,
          "fLineStyle" : 15,
          "fLineWidth" : 2,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 172,
          "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.951, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.967, 5.9675, 5.968, 5.969, 5.9695, 5.97, 5.9705, 5.97075, 5.971, 5.972, 5.974, 5.975, 5.97525, 5.9755, 5.976, 5.9765, 5.97675, 5.977, 5.978, 5.9785, 5.979, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
          "fY" : [0, 0.905049122610674, 0.905049122610674, 1.03142283596192, 1.17989203421121, 1.35017252604737, 1.54198012015942, 1.7550306252363, 1.98903984996707, 2.24372360304049, 2.51898751052039, 2.81740334130388, 3.16161067474671, 3.36261214107768, 3.600852705029, 4.14942423187567, 4.7407364527524, 5.30229818583965, 5.84406617954891, 6.39088641903947, 6.96059669406104, 7.57751464014557, 7.94455460604668, 8.110409188423, 8.34247609470279, 8.72398611584837, 8.99993400996142, 9.22424201298652, 9.43401958156283, 9.60944031377431, 9.75295138152626, 10.2422306855863, 11.5013009877672, 12.0739398031839, 12.2756517808598, 12.4414190844011, 12.7447797390695, 13.0303852006342, 13.2208405550495, 13.3823290779942, 13.9707222744545, 14.2998204657291, 14.5932297280633, 15.1813661492328, 16.2969239565415, 17.3573223770646, 18.3784224898932, 19.370764491604, 20.3444498278315, 21.3051826594686, 22.2568928860208, 23.2023238431662, 24.1435114327026, 25.0820152397541, 26.019054576321, 26.95559598343, 27.8924126483144, 28.8301263697475, 29.7692381214506, 30.71015087444, 31.6531869987617, 32.5986017707716, 33.546594020738, 34.497314640691, 35.4508734646122, 36.4073448923252, 37.3667725310465, 38.3291730597808, 39.2945394723718, 40.2628438189715, 41.2340395390439, 42.2080634590404, 43.1848375127241, 44.1642702305285, 45.1462580353374, 46.1306863750534, 47.1174307168019, 48.1063574232158, 49.0973245277427, 50.0901824230791, 51.0847744745479, 52.0809375683606, 53.0785026031779, 54.077294932107, 55.0771347612289, 56.0778375098772, 57.0792141371563, 58.0810714385667, 59.0832123160941, 60.0854360246734, 61.087538397571, 62.0893120528962, 63.0905465831942, 64.0910287298316, 65.0905425436758, 66.0888695334053, 67.0857888026321, 68.0810771768775, 69.0745093213453, 70.0658578503099, 71.0548934288722, 72.0413848677496, 73.0250992116888, 74.0058018220467, 74.9832564540179, 75.9572253289493, 76.9274692021296, 77.8937474264184, 78.8558180120284, 79.8134376827676, 80.7663619289944, 81.7143450575394, 82.6571402388089, 83.5944995512801, 84.5261740235627, 85.4519136742085, 86.3714675494115, 87.2845837587562, 88.1910095091305, 89.0904911369337, 89.9827741386858, 90.8676032001444, 91.7447222240201, 92.6138743563797, 93.4748020118164, 94.3272468974666, 95.1709500359356, 96.0056517872019, 96.8310918695567, 97.6470093796387, 98.4531428116088, 99.2492300755195, 100.035008514919, 100.810214923736, 101.574585562479, 102.327856173796, 103.06976199741, 103.800037784489, 104.518417811458, 105.224635893283, 105.918425396275, 106.599519250407, 107.267649961188, 107.922549621117, 108.563949920717, 109.191582159196, 109.80517725473, 110.404465754396, 110.989177843773, 111.559043356215, 112.113791781825, 112.653152276132, 113.176853668488, 113.684624470197, 114.176192882391, 114.651286803651, 115.109633837405, 115.550961299088, 115.974996223093, 116.38146536951, 116.770095230669, 117.140612037485, 117.492741765627, 117.826210141499, 118.140742648063, 118.436064530486, 118.711900801636, 118.967976247425, 119.204015432003, 119.204015432003, 119.204015432003, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M2_Norm[mass]_Comp[background_M2]18",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M2)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 174,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 172,
              "fXmin" : 5.8976,
              "fXmax" : 6.2624,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 131.124416975203,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 131.124416975203,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M2)",
          "_ymin" : 0,
          "_ymax" : 119.204015432003,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M2_Norm[mass]_Comp[Lb2S_Lb2SMM]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M2)",
          "fLineColor" : 632,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1179,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 154,
          "fX" : [5.93, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.968, 5.97, 5.972, 5.974, 5.976, 5.978, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.23],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M2_Norm[mass]_Comp[Lb2S_Lb2SMM]19",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M2)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 156,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 154,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1.1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 1.1,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M2)",
          "_ymin" : 0,
          "_ymax" : 0,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M2_Norm[mass]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M2)",
          "fLineColor" : 801,
          "fLineStyle" : 1,
          "fLineWidth" : 3,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 172,
          "fX" : [5.928, 5.928, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.951, 5.952, 5.954, 5.956, 5.958, 5.96, 5.962, 5.964, 5.966, 5.967, 5.9675, 5.968, 5.969, 5.9695, 5.97, 5.9705, 5.97075, 5.971, 5.972, 5.974, 5.975, 5.97525, 5.9755, 5.976, 5.9765, 5.97675, 5.977, 5.978, 5.9785, 5.979, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.076, 6.078, 6.08, 6.082, 6.084, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.112, 6.114, 6.116, 6.118, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.16, 6.162, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.176, 6.178, 6.18, 6.182, 6.184, 6.186, 6.188, 6.19, 6.192, 6.194, 6.196, 6.198, 6.2, 6.202, 6.204, 6.206, 6.208, 6.21, 6.212, 6.214, 6.216, 6.218, 6.22, 6.222, 6.224, 6.226, 6.228, 6.23, 6.23, 6.232, 6.232],
          "fY" : [0, 0.905049122610674, 0.905049122610674, 1.03142283596192, 1.17989203421121, 1.35017252604737, 1.54198012015942, 1.7550306252363, 1.98903984996707, 2.24372360304049, 2.51898751052039, 2.81740334130388, 3.16161067474671, 3.36261214107768, 3.600852705029, 4.14942423187567, 4.7407364527524, 5.30229818583965, 5.84406617954891, 6.39088641903947, 6.96059669406104, 7.57751464014557, 7.94455460604668, 8.110409188423, 8.34247609470279, 8.72398611584837, 8.99993400996142, 9.22424201298652, 9.43401958156283, 9.60944031377431, 9.75295138152626, 10.2422306855863, 11.5013009877672, 12.0739398031839, 12.2756517808598, 12.4414190844011, 12.7447797390695, 13.0303852006342, 13.2208405550495, 13.3823290779942, 13.9707222744545, 14.2998204657291, 14.5932297280633, 15.1813661492328, 16.2969239565415, 17.3573223770646, 18.3784224898932, 19.370764491604, 20.3444498278315, 21.3051826594686, 22.2568928860208, 23.2023238431662, 24.1435114327026, 25.0820152397541, 26.019054576321, 26.95559598343, 27.8924126483144, 28.8301263697475, 29.7692381214506, 30.71015087444, 31.6531869987617, 32.5986017707716, 33.546594020738, 34.497314640691, 35.4508734646122, 36.4073448923252, 37.3667725310465, 38.3291730597808, 39.2945394723718, 40.2628438189715, 41.2340395390439, 42.2080634590404, 43.1848375127241, 44.1642702305285, 45.1462580353374, 46.1306863750534, 47.1174307168019, 48.1063574232158, 49.0973245277427, 50.0901824230791, 51.0847744745479, 52.0809375683606, 53.0785026031779, 54.077294932107, 55.0771347612289, 56.0778375098772, 57.0792141371563, 58.0810714385667, 59.0832123160941, 60.0854360246734, 61.087538397571, 62.0893120528962, 63.0905465831942, 64.0910287298316, 65.0905425436758, 66.0888695334053, 67.0857888026321, 68.0810771768775, 69.0745093213453, 70.0658578503099, 71.0548934288722, 72.0413848677496, 73.0250992116888, 74.0058018220467, 74.9832564540179, 75.9572253289493, 76.9274692021296, 77.8937474264184, 78.8558180120284, 79.8134376827676, 80.7663619289944, 81.7143450575394, 82.6571402388089, 83.5944995512801, 84.5261740235627, 85.4519136742085, 86.3714675494115, 87.2845837587562, 88.1910095091305, 89.0904911369337, 89.9827741386858, 90.8676032001444, 91.7447222240201, 92.6138743563797, 93.4748020118164, 94.3272468974666, 95.1709500359356, 96.0056517872019, 96.8310918695567, 97.6470093796387, 98.4531428116088, 99.2492300755195, 100.035008514919, 100.810214923736, 101.574585562479, 102.327856173796, 103.06976199741, 103.800037784489, 104.518417811458, 105.224635893283, 105.918425396275, 106.599519250407, 107.267649961188, 107.922549621117, 108.563949920717, 109.191582159196, 109.80517725473, 110.404465754396, 110.989177843773, 111.559043356215, 112.113791781825, 112.653152276132, 113.176853668488, 113.684624470197, 114.176192882391, 114.651286803651, 115.109633837405, 115.550961299088, 115.974996223093, 116.38146536951, 116.770095230669, 117.140612037485, 117.492741765627, 117.826210141499, 118.140742648063, 118.436064530486, 118.711900801636, 118.967976247425, 119.204015432003, 119.204015432003, 119.204015432003, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M2_Norm[mass]20",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M2)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 174,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 172,
              "fXmin" : 5.8976,
              "fXmax" : 6.2624,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 131.124416975203,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 131.124416975203,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M2)",
          "_ymin" : 0,
          "_ymax" : 119.204015432003,
          "_normValue" : 0
        }, {
          "_typename" : "RooHist",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "h_ds_1000_Cut[sampleA==sampleA::PP]",
          "fTitle" : "Histogram of ds_1000_plot__mass",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 0.75,
          "fNpoints" : 150,
          "fX" : [5.931, 5.933, 5.935, 5.937, 5.939, 5.941, 5.943, 5.945, 5.947, 5.949, 5.951, 5.953, 5.955, 5.957, 5.959, 5.961, 5.963, 5.965, 5.967, 5.969, 5.971, 5.973, 5.975, 5.977, 5.979, 5.981, 5.983, 5.985, 5.987, 5.989, 5.991, 5.993, 5.995, 5.997, 5.999, 6.001, 6.003, 6.005, 6.007, 6.009, 6.011, 6.013, 6.015, 6.017, 6.019, 6.021, 6.023, 6.025, 6.027, 6.029, 6.031, 6.033, 6.035, 6.037, 6.039, 6.041, 6.043, 6.045, 6.047, 6.049, 6.051, 6.053, 6.055, 6.057, 6.059, 6.061, 6.063, 6.065, 6.067, 6.069, 6.071, 6.073, 6.075, 6.077, 6.079, 6.081, 6.083, 6.085, 6.087, 6.089, 6.091, 6.093, 6.095, 6.097, 6.099, 6.101, 6.103, 6.105, 6.107, 6.109, 6.111, 6.113, 6.115, 6.117, 6.119, 6.121, 6.123, 6.125, 6.127, 6.129, 6.131, 6.133, 6.135, 6.137, 6.139, 6.141, 6.143, 6.145, 6.147, 6.149, 6.151, 6.153, 6.155, 6.157, 6.159, 6.161, 6.163, 6.165, 6.167, 6.169, 6.171, 6.173, 6.175, 6.177, 6.179, 6.181, 6.183, 6.185, 6.187, 6.189, 6.191, 6.193, 6.195, 6.197, 6.199, 6.201, 6.203, 6.205, 6.207, 6.209, 6.211, 6.213, 6.215, 6.217, 6.219, 6.221, 6.223, 6.225, 6.227, 6.229],
          "fY" : [0, 1, 0, 0, 3, 1, 4, 2, 4, 2, 4, 7, 5, 8, 4, 6, 5, 14, 10, 13, 10, 12, 6, 17, 12, 14, 15, 12, 17, 12, 15, 29, 21, 31, 18, 27, 35, 36, 33, 23, 26, 37, 38, 31, 31, 35, 37, 39, 37, 36, 48, 35, 51, 52, 46, 40, 60, 45, 57, 40, 48, 57, 52, 63, 62, 60, 55, 60, 63, 62, 81, 56, 72, 61, 63, 79, 62, 69, 80, 68, 71, 73, 74, 68, 82, 81, 85, 76, 79, 86, 88, 80, 74, 82, 85, 70, 92, 82, 81, 82, 79, 102, 93, 82, 98, 100, 84, 85, 94, 71, 104, 86, 78, 94, 93, 84, 72, 91, 121, 111, 106, 110, 85, 117, 109, 103, 97, 106, 129, 102, 135, 102, 102, 110, 105, 104, 118, 109, 126, 109, 117, 112, 110, 117, 109, 125, 113, 125, 117, 124],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_h_ds_1000_Cut[sampleA==sampleA::PP]3003",
            "fTitle" : "Histogram of ds_1000_plot__mass",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 152,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 150,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 161.842673684574,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 161.842673684574,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001],
          "fEXhigh" : [0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001, 0.001],
          "fEYlow" : [0, 0.82724622097655, 0, 0, 1.63270468610957, 0.82724622097655, 1.91433918622288, 1.29181456018103, 1.91433918622288, 1.29181456018103, 1.91433918622288, 2.58147045606626, 2.15969114440678, 2.76838605646272, 1.91433918622288, 2.37993137929577, 2.15969114440678, 3.69650031882412, 3.10869443936164, 3.5586623304375, 3.10869443936164, 3.41526599430015, 2.37993137929577, 4.08218389934171, 3.41526599430015, 3.69650031882412, 3.82938009857506, 3.41526599430015, 4.08218389934171, 3.41526599430015, 3.82938009857506, 5.35393156485154, 4.54580699932335, 5.53756532580577, 4.20288721196007, 5.16377123855587, 5.88767477058538, 5.97199579039322, 5.71530168178358, 4.76071662107231, 5.06601492135562, 6.05514266189532, 6.13716310988257, 5.53756532580577, 5.53756532580577, 5.88767477058538, 6.05514266189532, 6.21810171113267, 6.05514266189532, 5.97199579039322, 6.90397923687425, 5.88767477058538, 7.11793294252879, 7.18783570403779, 6.75758099479102, 6.29800017766426, 7.72431707825595, 6.68317934450653, 7.52761858827319, 6.29800017766426, 6.90397923687425, 7.52761858827319, 7.18783570403779, 7.9161294251061, 7.8527125906456, 7.72431707825595, 7.39357955269438, 7.72431707825595, 7.9161294251061, 7.8527125906456, 8.98138393604158, 7.46090009529179, 8.46552935793121, 7.78877941552809, 7.9161294251061, 8.86934285748457, 7.8527125906456, 8.28644443729726, 8.925539206363, 8.22588308091542, 8.40625831343334, 8.52438828533727, 8.58284357448568, 8.22588308091542, 9.03688356534234, 8.98138393604158, 9.20137410458447, 8.69857573269304, 8.86934285748457, 9.2555546645027, 9.36297523850129, 8.925539206363, 8.58284357448568, 9.03688356534234, 9.20137410458447, 8.3465663719404, 9.57420129928205, 9.03688356534234, 8.98138393604158, 9.03688356534234, 8.86934285748457, 9.61187420807835, 9.62628363369272, 9.03688356534234, 9.88257890144722, 9.98325482288658, 9.14687261164421, 9.20137410458447, 9.67808568820622, 8.40625831343334, 9.71028892833107, 9.2555546645027, 8.81278816273145, 9.67808568820622, 9.62628363369272, 9.14687261164421, 8.46552935793121, 9.52183408565944, 10.5113577727726, 10.0475115548645, 9.80776406404415, 10, 9.20137410458447, 10.3282039138539, 9.95227248018344, 9.66120071645079, 9.83185435575356, 9.80776406404415, 10.8688170009021, 9.61187420807835, 11.129703349613, 9.61187420807835, 9.61187420807835, 10, 9.75914226434159, 9.71028892833107, 10.3742815854658, 9.95227248018344, 10.7361025271221, 9.95227248018344, 10.3282039138539, 10.0948100502086, 10, 10.3282039138539, 9.95227248018344, 10.6915146427997, 10.1418983268964, 10.6915146427997, 10.3282039138539, 10.646748404804],
          "fEYhigh" : [1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.9181858328834, 2.29952655911586, 3.16275317226094, 2.63785962345524, 3.16275317226094, 2.63785962345524, 3.16275317226094, 3.77028072043409, 3.38247265214689, 3.94514151986907, 3.16275317226094, 3.58364154598457, 3.38247265214689, 4.83038075568817, 4.26694976100939, 4.69757337260906, 4.26694976100939, 4.55981905739127, 3.58364154598457, 5.20371938988384, 4.55981905739127, 4.83038075568817, 4.95873843272062, 4.55981905739127, 5.20371938988384, 4.55981905739127, 4.95873843272062, 6.44701964227479, 5.65518197118255, 6.62760123878468, 5.32100732238368, 6.2602438465527, 6.97240965830357, 7.0555452840609, 6.80256676451212, 5.8652346956897, 6.16432406860527, 7.13755508118677, 7.21848358047952, 6.62760123878468, 6.62760123878468, 6.97240965830357, 7.13755508118677, 7.29837245259718, 7.13755508118677, 7.0555452840609, 7.97632992098288, 6.97240965830357, 8.18812173724121, 8.25734576290841, 7.83148891411209, 7.37726075879658, 8.78902310673288, 7.75790450041968, 8.5940072411441, 7.37726075879658, 7.97632992098288, 8.5940072411441, 8.25734576290841, 8.97927446267043, 8.91636535507314, 8.78902310673288, 8.46116562362432, 8.78902310673288, 8.97927446267043, 8.91636535507314, 10.0370646922952, 8.52787944162286, 9.5245918057301, 8.85295233843901, 8.97927446267043, 9.92572487310768, 8.91636535507314, 9.34677864012718, 9.98156730479691, 9.28665979094794, 9.46573571303071, 9.58304433699421, 9.6411014957652, 9.28665979094794, 10.092223353418, 10.0370646922952, 10.2557273468233, 9.7560610979592, 9.92572487310768, 10.309590587781, 10.4163928307457, 9.98156730479691, 9.6411014957652, 10.092223353418, 10.2557273468233, 9.40646758331697, 10.626443289669, 10.092223353418, 10.0370646922952, 10.092223353418, 9.92572487310768, 10.6118742080783, 10.6782436419937, 10.092223353418, 10.9331943741007, 11.0333609411497, 10.2015488233739, 10.2557273468233, 10.7297682272058, 9.46573571303071, 10.7102889283311, 10.309590587781, 9.86953088054457, 10.7297682272058, 10.6782436419937, 10.2015488233739, 9.5245918057301, 10.5743626945331, 11.5113577727726, 11.0475115548645, 10.8077640640442, 11, 10.2557273468233, 11.3282039138539, 10.9522724801834, 10.6612007164508, 10.8827303945866, 10.8077640640442, 11.8688170009021, 10.6118742080783, 12.129703349613, 10.6118742080783, 10.6118742080783, 11, 10.7591422643416, 10.7102889283311, 11.3742815854658, 10.9522724801834, 11.7361025271221, 10.9522724801834, 11.3282039138539, 11.0948100502086, 11, 11.3282039138539, 10.9522724801834, 11.6915146427997, 11.1418983268964, 11.6915146427997, 11.3282039138539, 11.646748404804],
          "_yAxisLabel" : "Events \/ ( 0.002 )",
          "_ymin" : 0,
          "_ymax" : 147.129703349613,
          "_normValue" : 0,
          "_nominalBinWidth" : 0.002,
          "_nSigma" : 1,
          "_entries" : 9348,
          "_rawEntries" : 52755
        }, {"$ref":132}],
        "opt" : ["", "FUNC", "l", "l", "l", "l", "fl", "l", "zp", "AXISSAME"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_1",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }, {
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0.3664122,
      "fTopMargin" : 0,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.88701325455013,
      "fY1" : -115.656871776703,
      "fX2" : 6.2297,
      "fY2" : 199.99,
      "fXtoAbsPixelk" : -16320.0434476868,
      "fXtoPixelk" : -16320.0434476868,
      "fXtoPixel" : 2772.21110128687,
      "fYtoAbsPixelk" : 880.000047168779,
      "fYtoPixelk" : 207.500047168779,
      "fYtoPixel" : -1.03755186343707,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 1000.00005,
      "fVtoPixelk" : 327.5,
      "fVtoPixel" : -327.5,
      "fAbsPixeltoXk" : 5.88701325455013,
      "fPixeltoXk" : 5.88701325455013,
      "fPixeltoX" : 3.60722889947232e-4,
      "fAbsPixeltoYk" : 848.150370289566,
      "fPixeltoYk" : -115.656871776703,
      "fPixeltoY" : -0.96380724206627,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.3275,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.3275,
      "fUxmin" : 5.9303,
      "fUymin" : 0,
      "fUxmax" : 6.2297,
      "fUymax" : 199.99,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.9303,
          "fY1" : 0,
          "fX2" : 6.2297,
          "fY2" : 199.99,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {"$ref":3}, {"$ref":8}, {"$ref":15}, {"$ref":22}, {"$ref":29}, {"$ref":36}, {"$ref":43}, {"$ref":50}, {"$ref":3}],
        "opt" : ["", "FUNC", "l", "l", "l", "l", "fl", "l", "zp", "AXISSAME"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_0",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }],
    "opt" : ["", "FUNC", "l", "l", "l", "l", "fl", "l", "zp", "AXISSAME", "", "", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 20,
  "fWindowTopX" : 111,
  "fWindowTopY" : 56,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 1026,
  "fCw" : 1000,
  "fCh" : 1000,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.88662650612143,
  "fY1" : -10.4426709542137,
  "fX2" : 6.24807228978932,
  "fY2" : 76.5795873217502,
  "fXtoAbsPixelk" : -16286.3332594802,
  "fXtoPixelk" : -16286.3332594802,
  "fXtoPixel" : 2766.66666256883,
  "fYtoAbsPixelk" : 880.000050447035,
  "fYtoPixelk" : 880.000050447035,
  "fYtoPixel" : -11.4913129101846,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 1000.00005,
  "fVtoPixelk" : 1000,
  "fVtoPixel" : -1000,
  "fAbsPixeltoXk" : 5.88662650612143,
  "fPixeltoXk" : 5.88662650612143,
  "fPixeltoX" : 3.61445783667884e-4,
  "fAbsPixeltoYk" : 76.5795873217502,
  "fPixeltoYk" : -10.4426709542137,
  "fPixeltoY" : -0.0870222582759638,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.93,
  "fUymin" : 0,
  "fUxmax" : 6.23,
  "fUymax" : 72.2284742620695,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0,
      "fTopMargin" : 0.1075269,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.88701325455013,
      "fY1" : 1e-4,
      "fX2" : 6.2297,
      "fY2" : 224.096374338858,
      "fXtoAbsPixelk" : -16320.0434476868,
      "fXtoPixelk" : -16320.0434476868,
      "fXtoPixel" : 2772.21110128687,
      "fYtoAbsPixelk" : 465.000257500103,
      "fYtoPixelk" : 465.000257500103,
      "fYtoPixel" : -2.0750010296774,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 465.00005,
      "fVtoPixelk" : 465,
      "fVtoPixel" : -465,
      "fAbsPixeltoXk" : 5.88701325455013,
      "fPixeltoXk" : 5.88701325455013,
      "fPixeltoX" : 3.60722889947232e-4,
      "fAbsPixeltoYk" : 224.096374338858,
      "fPixeltoYk" : 1e-4,
      "fPixeltoY" : -0.481927471696468,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0.535,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.465,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0.535,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.465,
      "fUxmin" : 5.9303,
      "fUymin" : 1e-4,
      "fUxmax" : 6.2297,
      "fUymax" : 200,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.9303,
          "fY1" : 1e-4,
          "fX2" : 6.2297,
          "fY2" : 200,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "frame_11a6dfd0",
          "fTitle" : "A RooPlot of \"\"",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 77,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 512,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 75,
            "fXmin" : 5.9303,
            "fXmax" : 6.2297,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 1,
          "fTsumw" : 0,
          "fTsumw2" : 0,
          "fTsumwx" : 0,
          "fTsumwx2" : 0,
          "fMaximum" : 200,
          "fMinimum" : 1e-4,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 167.616394154487, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M4_Norm[mass]_Comp[pp_BB1]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
          "fLineColor" : 600,
          "fLineStyle" : 14,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 86,
          "fX" : [5.926, 5.926, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.954, 5.958, 5.962, 5.966, 5.97, 5.974, 5.978, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.01, 6.014, 6.018, 6.022, 6.026, 6.03, 6.034, 6.038, 6.042, 6.046, 6.05, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0.898880909317754, 0.898880909317754, 0.939883871433909, 1.00230889825835, 1.08588440526544, 1.19033880792955, 1.31540052172503, 1.46079796212631, 1.62625954460762, 1.81151368464338, 2.01628879770805, 2.2403132992758, 2.74502412981825, 3.32347350006582, 3.97348873381314, 4.69289715485535, 5.47952608698702, 6.33120285400338, 7.24575477969891, 8.22100918786889, 9.25479340230776, 10.3449347468109, 11.4892605451726, 12.6855981211883, 13.9317747986524, 15.2256179013602, 16.5649547531061, 17.9476126776855, 19.3714189988927, 20.8342010405232, 22.3337861263712, 23.8680015802323, 25.4346747259007, 27.0316328871718, 28.65670338784, 30.3077135517007, 31.9824907025482, 33.678862164178, 35.3946552603843, 37.1276973149626, 38.8758156517071, 40.6368375944135, 42.4085904668759, 44.1889015928898, 45.9755982962494, 47.7665079007504, 49.5594577301868, 51.3522751083542, 53.1427873590469, 54.9288218060604, 56.7082057731888, 58.4787665842278, 60.2383315629715, 61.9847280332155, 63.7157833187539, 65.4293247433824, 67.1231796308951, 68.7951753050875, 70.4431390897539, 72.0648983086899, 73.6582802856895, 75.2211123445484, 76.7512218090608, 78.2464360030222, 79.7045822502268, 81.1234878744701, 82.5009801995464, 83.8348865492512, 85.1230342473787, 86.3632506177244, 87.5533629840826, 88.6911986702488, 89.7745850000172, 90.8013492971833, 91.7693188855414, 92.6763210888869, 93.5201832310143, 94.2987326357186, 95.0097966267945, 95.6512025280373, 96.2207776632416, 96.7163493562021, 96.7163493562021, 96.7163493562021, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M4_Norm[mass]_Comp[pp_BB1]27",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 106.387984291822,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 106.387984291822,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M4)",
          "_ymin" : 0,
          "_ymax" : 96.7163493562021,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M4_Norm[mass]_Comp[B2_smear]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
          "fLineColor" : 591,
          "fLineStyle" : 11,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 222,
          "fX" : [5.926, 5.926, 5.93, 5.934, 5.938, 5.942, 5.946, 5.947, 5.94725, 5.947375, 5.9474375, 5.9475, 5.948, 5.9485, 5.94875, 5.948875, 5.9489375, 5.94896875, 5.949, 5.949125, 5.94925, 5.9495, 5.949625, 5.94965625, 5.9496875, 5.94971875, 5.94975, 5.949875, 5.95, 5.95025, 5.950375, 5.95040625, 5.9504375, 5.95046875, 5.9505, 5.9505625, 5.950625, 5.95075, 5.951, 5.9515, 5.951625, 5.95175, 5.951875, 5.95190625, 5.9519375, 5.95196875, 5.952, 5.9520625, 5.952125, 5.95225, 5.952375, 5.9525, 5.952625, 5.95265625, 5.9526875, 5.95271875, 5.95275, 5.9528125, 5.952875, 5.953, 5.954, 5.954125, 5.95415625, 5.9541875, 5.95421875, 5.95425, 5.9543125, 5.954375, 5.9545, 5.954625, 5.95475, 5.954875, 5.95490625, 5.9549375, 5.955, 5.9550625, 5.955125, 5.95525, 5.955375, 5.9555, 5.955625, 5.9556875, 5.95575, 5.955875, 5.956, 5.956125, 5.95625, 5.956375, 5.95640625, 5.9564375, 5.9565, 5.956625, 5.95675, 5.957, 5.957125, 5.9571875, 5.95725, 5.9575, 5.958, 5.95825, 5.9585, 5.95875, 5.959, 5.9595, 5.96, 5.9605, 5.961, 5.9615, 5.962, 5.9625, 5.963, 5.9635, 5.964, 5.9645, 5.965, 5.9655, 5.966, 5.9665, 5.967, 5.968, 5.969, 5.97, 5.971, 5.972, 5.973, 5.974, 5.975, 5.976, 5.977, 5.978, 5.979, 5.98, 5.981, 5.982, 5.983, 5.984, 5.985, 5.986, 5.987, 5.988, 5.989, 5.99, 5.991, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0, 0, 0, 0, 0, 1.1168381307757e-4, 5.96096769909213e-4, 7.3051117288464e-4, 7.87248969314106e-4, 8.1385865971971e-4, 0.00113437003723723, 0.00201542725508371, 0.00417987476563067, 0.00497296677944695, 0.00531198137691554, 0.00547164816801666, 0.0065065489160278, 0.00702937993427916, 0.00840566821700679, 0.00941921614137943, 0.0110437263842584, 0.0117429652919961, 0.0119094778463892, 0.0124245275850347, 0.0140444249294651, 0.0149280518255223, 0.017363413360137, 0.0191990057251764, 0.0221783990962873, 0.0234705226494454, 0.023778902147869, 0.0253273862402313, 0.0273729878420991, 0.0287184183816144, 0.030829442012631, 0.0325834593567207, 0.0355656917855984, 0.0404722645764811, 0.0602013581530398, 0.0640171620689286, 0.0674838889725706, 0.0706974070269411, 0.0714683202855698, 0.0755203072280661, 0.0785035575546577, 0.080803098622474, 0.0846277774824086, 0.0879267920203381, 0.0936980654662105, 0.0988082102878353, 0.103487825254828, 0.107850953420524, 0.108900815370584, 0.113948776295272, 0.117158668077081, 0.119762776321261, 0.124212885230194, 0.128125705405724, 0.135077891731952, 0.195405620963537, 0.201569381743906, 0.203979355587025, 0.208378035523697, 0.211349433506529, 0.213963073519144, 0.21866827847976, 0.222971768621248, 0.230877151023216, 0.23817371231633, 0.245044047025397, 0.25158381683046, 0.25449993645166, 0.25781031826593, 0.262811025998412, 0.267206131713632, 0.27130511505801, 0.27896379620154, 0.286137371122291, 0.292960007709128, 0.299503721704863, 0.304827362751288, 0.309149998496592, 0.316841582010574, 0.32395560407235, 0.330713402812988, 0.337203235455376, 0.343473864400408, 0.345805463917661, 0.347854495254347, 0.351542357709351, 0.358364437560179, 0.364815366656679, 0.377031395163142, 0.382878712253402, 0.386460899480656, 0.389627783285046, 0.401463710746499, 0.423751506548538, 0.434375189274836, 0.444540458468637, 0.454553596508681, 0.464206051411321, 0.482685608258223, 0.50021855476578, 0.516948576354188, 0.532946927024299, 0.548304307562769, 0.56308417841146, 0.577341637315011, 0.591121294711799, 0.604460792864727, 0.617392475071639, 0.629944483645145, 0.642141548367333, 0.654005578410997, 0.665556119721708, 0.676810716001956, 0.687785198418419, 0.708949956255792, 0.729150776683013, 0.748472097570987, 0.766985858540597, 0.784754025258884, 0.801830481365359, 0.818262474575978, 0.834091740836993, 0.849355391156378, 0.864086620343155, 0.878315279991739, 0.892068346524819, 0.905370307103031, 0.918243480519138, 0.930708286102364, 0.942783470658284, 0.954486301246925, 0.96583272993098, 0.976837535359689, 0.987514445077586, 0.997876241696771, 1.00793485547921, 1.01770144541137, 1.02718647048602, 1.03639975260874, 1.05404751825483, 1.07071254428026, 1.08645542737525, 1.1013306414833, 1.11538741655031, 1.12867045881914, 1.14122054647598, 1.15307502621245, 1.16426823027167, 1.17483182911609, 1.18479513155111, 1.19418534163945, 1.2030277798345, 1.2113460742907, 1.21916232716749, 1.22649725984416, 1.23337034025608, 1.23979989499817, 1.24580320838786, 1.25139661031532, 1.25659555441216, 1.26141468782726, 1.26586791369921, 1.26996844725133, 1.27372886629858, 1.27716115684176, 1.28027675433014, 1.28308658109371, 1.28560108037732, 1.28783024735467, 1.28978365744834, 1.29289956324254, 1.29501793864789, 1.29620266105862, 1.29651291620236, 1.29600368700824, 1.29472617414873, 1.29272815990678, 1.2900543247229, 1.28674652398716, 1.28284403123776, 1.27838375281705, 1.273400418151, 1.26792674910871, 1.26199361132484, 1.25563014990223, 1.24886391153171, 1.24172095475298, 1.23422594982244, 1.22640226943976, 1.21827207140555, 1.20985637413379, 1.20117512581594, 1.1922472679279, 1.18309079368051, 1.17372280193775, 1.16415954706153, 1.1544164850853, 1.14450831657105, 1.13444902646233, 1.12425192121019, 1.1139296634175, 1.10349430422011, 1.09295731359979, 1.08232960880277, 1.07162158102012, 1.0608431204697, 1.05000364000594, 1.03911209737063, 1.02817701618779, 1.01720650579496, 1.00620827999573, 0.995189674809456, 0.984157665288305, 0.973118881464907, 0.973118881464907, 0.973118881464907, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M4_Norm[mass]_Comp[B2_smear]28",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 224,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 222,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1.4261642078226,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 1.4261642078226,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M4)",
          "_ymin" : 0,
          "_ymax" : 1.29651291620236,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M4_Norm[mass]_Comp[B3_smear]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
          "fLineColor" : 603,
          "fLineStyle" : 12,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 247,
          "fX" : [5.926, 5.926, 5.93, 5.934, 5.938, 5.942, 5.946, 5.95, 5.954, 5.958, 5.96, 5.961, 5.9615, 5.962, 5.963, 5.9635, 5.964, 5.9645, 5.964625, 5.96465625, 5.9646875, 5.96475, 5.965, 5.9655, 5.966, 5.9660625, 5.96609375, 5.966125, 5.96615625, 5.9661875, 5.96625, 5.966375, 5.9665, 5.96675, 5.967, 5.9675, 5.9675625, 5.96759375, 5.967625, 5.96765625, 5.9676875, 5.96775, 5.967875, 5.968, 5.96825, 5.9685, 5.969, 5.9690625, 5.96909375, 5.969125, 5.96915625, 5.9691875, 5.96925, 5.969375, 5.9695, 5.96975, 5.97, 5.97025, 5.9705, 5.97075, 5.970875, 5.971, 5.971125, 5.97125, 5.9715, 5.97175, 5.972, 5.9720625, 5.97209375, 5.972125, 5.97215625, 5.9721875, 5.97225, 5.972375, 5.9725, 5.972625, 5.97275, 5.973, 5.97325, 5.9735, 5.9735625, 5.97359375, 5.973625, 5.9736875, 5.97375, 5.973875, 5.974, 5.974125, 5.97425, 5.9745, 5.97475, 5.975, 5.97503125, 5.9750625, 5.97509375, 5.975125, 5.9751875, 5.97525, 5.975375, 5.9755, 5.975625, 5.97575, 5.976, 5.97625, 5.9765, 5.976625, 5.9766875, 5.97675, 5.976875, 5.977, 5.97725, 5.9775, 5.97775, 5.978, 5.97803125, 5.9780625, 5.978125, 5.97825, 5.978375, 5.9785, 5.97875, 5.979, 5.97925, 5.9795, 5.9795625, 5.979625, 5.97975, 5.98, 5.98025, 5.9805, 5.981, 5.9810625, 5.981125, 5.98125, 5.9815, 5.982, 5.9825, 5.982625, 5.98275, 5.983, 5.9835, 5.984, 5.9845, 5.985, 5.9855, 5.986, 5.9865, 5.987, 5.9875, 5.988, 5.989, 5.99, 5.991, 5.992, 5.993, 5.994, 5.995, 5.996, 5.997, 5.998, 5.999, 6, 6.001, 6.002, 6.003, 6.004, 6.005, 6.006, 6.007, 6.008, 6.009, 6.01, 6.011, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 3.33710821492439e-4, 0.00148445658330961, 0.00392718189980712, 0.00462441864071946, 0.00854976493360785, 0.0127245831665301, 0.0217426556453457, 0.0271480603421136, 0.0313145998102025, 0.0322480013450865, 0.0365684478679327, 0.0386512021226072, 0.0416720743829112, 0.0497405315119137, 0.0607505762012525, 0.0693417696694245, 0.0703170220787738, 0.0707980304012083, 0.0749318363281741, 0.0800829248041338, 0.0834214305403694, 0.0885572815284833, 0.0964312527139687, 0.102873191819232, 0.113688186800984, 0.122939322035501, 0.138804266978972, 0.140613156112811, 0.141505840840807, 0.15114696508531, 0.157728872978921, 0.162618026461106, 0.170477042210082, 0.182902622576441, 0.193252554006569, 0.210853144726038, 0.226063114388378, 0.252375966589585, 0.255390689586849, 0.256879405792451, 0.273374371192599, 0.281519666312642, 0.288032761116775, 0.298876152974032, 0.316511954378517, 0.331467520614381, 0.357246045736368, 0.379769236091052, 0.40020063319591, 0.419109377499217, 0.480122394202666, 0.502731394862684, 0.522255523504186, 0.539957540690706, 0.556393194560002, 0.586575798256034, 0.614169271768777, 0.639852783695088, 0.646026178389692, 0.664705101910407, 0.67762460066695, 0.687641169545162, 0.696372572376066, 0.711739796541916, 0.73807819718759, 0.761248684654642, 0.782495160961121, 0.802380789270207, 0.83921548902657, 0.873177815127911, 0.904988749856753, 0.912660027974573, 0.934965500513254, 0.946812492077326, 0.965574763024949, 0.981572258704219, 1.00968989603919, 1.03490002176685, 1.05829257891751, 1.08037466529563, 1.12165866843245, 1.16007432750802, 1.19630338749278, 1.20070081388005, 1.21354926835266, 1.22751857784637, 1.23788869650076, 1.25538010384885, 1.27082644930194, 1.29865354949319, 1.32408872051119, 1.34798159075923, 1.37073812573821, 1.41370011267934, 1.45406737500797, 1.49241523313236, 1.53017346063272, 1.54559092260266, 1.55964143881851, 1.58556282072865, 1.60971145414552, 1.65474794889371, 1.69683181464956, 1.73676881940827, 1.77499357007838, 1.7796660909217, 1.79197688607759, 1.80699340191529, 1.83237714851094, 1.85553081093919, 1.877490239811, 1.91910263140793, 1.95853461347223, 1.9963181928602, 2.03274869910175, 2.04686180035262, 2.05878669309672, 2.08030683080769, 2.12003596081353, 2.15749967540853, 2.19344750220388, 2.26192652836519, 2.27322539474139, 2.28293130014667, 2.30124997550505, 2.33606471039595, 2.40186176046367, 2.46418706538202, 2.48146665883783, 2.49733166510679, 2.52807774104086, 2.58713235864119, 2.64397295979833, 2.70001690048651, 2.75344824143997, 2.80519793716006, 2.85573585075821, 2.90456770595241, 2.95205119466026, 2.9983604458479, 3.04340498017613, 3.13021927585341, 3.21299197286713, 3.29212194393333, 3.36793361993318, 3.44069474575914, 3.51063303242932, 3.57794531003768, 3.64280372985963, 3.70536027926773, 3.76575020050106, 3.8240946490732, 3.88050280251907, 3.93507355992667, 3.98789692984824, 4.03905517655059, 4.08862377598489, 4.13667221997223, 4.18326469792837, 4.22846067880339, 4.27231541097564, 4.31488035413965, 4.35620355442215, 4.39632997177225, 4.43530176699476, 4.50993762547476, 4.58040133513162, 4.64695177337206, 4.70982130423723, 4.76921966023068, 4.82533710606094, 4.87834704227732, 4.92840816688098, 4.97566628439198, 5.02025583101182, 5.06230116913486, 5.10191769295602, 5.13921277819334, 5.17428660229592, 5.20723285633982, 5.23813936581026, 5.26708863430282, 5.29415832167699, 5.31942166619141, 5.34294785854855, 5.36480237447026, 5.3850472713693, 5.40374145381316, 5.42094091176413, 5.43669893498411, 5.45106630650678, 5.46409147766323, 5.47582072680625, 5.48629830358623, 5.49556656038638, 5.5036660723155, 5.51651292509992, 5.52513186720978, 5.52979361908066, 5.53074903708341, 5.52823118270115, 5.522457102258, 5.51362936665302, 5.50193741077294, 5.48755870465127, 5.47065978248, 5.45139715086545, 5.42991809396841, 5.40636139015448, 5.38085795235831, 5.35353140238618, 5.32449858777353, 5.29387004848939, 5.26175043968656, 5.22823891579002, 5.19342948045982, 5.15741130633115, 5.12026902790374, 5.0820830105001, 5.04292959783428, 5.00288134040651, 4.96200720666304, 4.92037277862314, 4.87804043347157, 4.83506951243857, 4.7915164781382, 4.74743506140304, 4.70287639853908, 4.65788915982505, 4.61251966999141, 4.56681202133989, 4.5208081800945, 4.47454808651774, 4.42806974927212, 4.38140933446082, 4.38140933446082, 4.38140933446082, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M4_Norm[mass]_Comp[B3_smear]29",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 249,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 247,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 6.08382394079175,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 6.08382394079175,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M4)",
          "_ymin" : 0,
          "_ymax" : 5.53074903708341,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M4_Norm[mass]_Comp[background_M4]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
          "fLineColor" : 8,
          "fLineStyle" : 15,
          "fLineWidth" : 2,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 95,
          "fX" : [5.926, 5.926, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.946, 5.948, 5.95, 5.951, 5.952, 5.954, 5.958, 5.962, 5.964, 5.966, 5.968, 5.969, 5.9695, 5.97, 5.9705, 5.971, 5.972, 5.974, 5.978, 5.98, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.01, 6.014, 6.018, 6.022, 6.026, 6.03, 6.034, 6.038, 6.042, 6.046, 6.05, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0.898880909317754, 0.898880909317754, 0.939883871433909, 1.00230889825835, 1.08588440526544, 1.19033880792955, 1.31540052172503, 1.46079796212631, 1.81162536845646, 2.01830422496313, 2.25951230500098, 2.39993146516064, 2.56411870344356, 2.94042975078179, 3.74755871743585, 4.5451226771582, 4.96919512359905, 5.42779504424648, 5.98014735956017, 6.25821249254193, 6.44797974943193, 6.60776742064906, 6.75940815487601, 6.97567329642978, 7.32197609235133, 8.18436535034621, 9.89906362976903, 10.7513362336541, 11.5535792344349, 13.0873667884257, 14.5756281650894, 16.0539410958567, 17.5378037490646, 19.0350591450509, 20.5501031457645, 22.0854265377999, 23.6423454347114, 25.2213985520993, 26.8225830279214, 28.4455035089046, 30.0894710730122, 31.7535714494477, 33.4367135790644, 35.1376651104784, 36.8550789403337, 38.5875134491169, 40.3334481960966, 42.0912962774399, 43.8594141885946, 45.636109790429, 47.4196488142021, 49.2082602261996, 51.0001406921385, 52.793458323366, 54.5863558445539, 56.3769532912573, 58.1633503222931, 59.9436282141219, 61.7158515908644, 63.4780699330704, 65.2283189002039, 66.9646214953537, 68.6849890956126, 70.3874223674753, 72.0699120833593, 73.7304398526931, 75.3669787788793, 76.9774940516613, 78.5599434829952, 80.112277993304, 81.632442054019, 83.1183740914584, 84.5680068564149, 85.9792677632158, 87.3500792015412, 88.678358823843, 89.9620198108679, 91.1989711174593, 92.3871177005677, 93.524360731154, 94.6085977914901, 95.6377230591755, 96.609627479056, 97.5221989240864, 98.3733223460825, 99.1608799171935, 99.8827511628534, 100.536813086885, 101.120940289365, 101.633005077802, 102.070877572128, 102.070877572128, 102.070877572128, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M4_Norm[mass]_Comp[background_M4]30",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 112.277965329341,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 112.277965329341,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M4)",
          "_ymin" : 0,
          "_ymax" : 102.070877572128,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M4_Norm[mass]_Comp[Lb2S_Lb2SMM]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
          "fLineColor" : 632,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1179,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 205,
          "fX" : [5.93, 5.93, 5.934, 5.938, 5.942, 5.946, 5.95, 5.954, 5.958, 5.962, 5.966, 5.97, 5.974, 5.978, 5.98, 5.982, 5.984, 5.986, 5.988, 5.99, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.005, 6.006, 6.007, 6.008, 6.009, 6.01, 6.011, 6.012, 6.013, 6.014, 6.015, 6.016, 6.017, 6.018, 6.019, 6.02, 6.021, 6.022, 6.023, 6.024, 6.025, 6.026, 6.027, 6.028, 6.029, 6.03, 6.031, 6.032, 6.033, 6.0335, 6.034, 6.0345, 6.035, 6.0355, 6.036, 6.0365, 6.037, 6.0375, 6.038, 6.0385, 6.039, 6.04, 6.041, 6.042, 6.043, 6.044, 6.045, 6.046, 6.05, 6.051, 6.052, 6.0525, 6.053, 6.0535, 6.054, 6.0545, 6.055, 6.0555, 6.056, 6.0565, 6.057, 6.0575, 6.058, 6.0585, 6.059, 6.0595, 6.06, 6.0605, 6.061, 6.0615, 6.062, 6.0625, 6.063, 6.0635, 6.064, 6.0645, 6.065, 6.0655, 6.066, 6.0665, 6.067, 6.0675, 6.068, 6.0685, 6.069, 6.0695, 6.07, 6.0705, 6.071, 6.0715, 6.072, 6.0725, 6.073, 6.0735, 6.074, 6.0745, 6.075, 6.076, 6.077, 6.078, 6.079, 6.08, 6.082, 6.084, 6.086, 6.087, 6.088, 6.089, 6.09, 6.091, 6.092, 6.093, 6.094, 6.095, 6.096, 6.097, 6.098, 6.099, 6.1, 6.101, 6.102, 6.103, 6.104, 6.105, 6.106, 6.107, 6.108, 6.109, 6.11, 6.111, 6.112, 6.113, 6.114, 6.115, 6.116, 6.117, 6.118, 6.119, 6.12, 6.122, 6.124, 6.126, 6.128, 6.13, 6.132, 6.134, 6.136, 6.138, 6.14, 6.142, 6.144, 6.146, 6.148, 6.15, 6.152, 6.154, 6.156, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.23],
          "fY" : [0, 0.0407972225025585, 0.0552670841068796, 0.0730717206589368, 0.0947780315499755, 0.121057544323219, 0.152708595455911, 0.190683875249524, 0.236124790874808, 0.290404533260368, 0.35518230066683, 0.432471877076899, 0.524728740057809, 0.634961144937051, 0.697943609596904, 0.766872271210262, 0.842348491239671, 0.925042587847392, 1.0157025847314, 1.11516412168727, 1.22436167016872, 1.34434120651973, 1.47627450112763, 1.62147518074663, 1.78141670960939, 1.95775240682402, 2.15233756456772, 2.25711461045635, 2.36725364187603, 2.48305446339984, 2.60483436580507, 2.73292901591834, 2.86769335249617, 3.00950247805223, 3.15875253395429, 3.31586154303771, 3.48127020033852, 3.65544258825491, 3.83886678741922, 4.03205534869113, 4.23554558487501, 4.44989963292039, 4.6757042283783, 4.91357012367702, 5.16413107028538, 5.42804227202675, 5.70597820271037, 5.99862966597362, 6.30669995900747, 6.63089998501476, 6.97194214240816, 7.33053280272561, 7.70736317512765, 8.10309834471168, 8.51836426671662, 8.95373250150955, 9.17911441646962, 9.40970248918472, 9.64554454116568, 9.88668119137822, 10.1331450679573, 10.3849599758264, 10.6421400207686, 10.9046886910302, 11.1725978981218, 11.4458469791565, 11.7244016638142, 12.0082130098564, 12.5913299901147, 13.1944710180749, 13.8166031019719, 14.4563514546893, 15.1119654907193, 15.781288279122, 16.4617315192253, 19.2271943044887, 19.9087665960615, 20.5767728387041, 20.9040264197656, 21.2258700214186, 21.5416118338999, 21.8505571165533, 22.1520120759594, 22.445287925792, 22.7297050887301, 23.0045974960014, 23.2693169359952, 23.5232373999989, 23.7657593706871, 23.9963139975915, 24.2143671035043, 24.4194229667114, 24.6110278261165, 24.7887730596683, 24.9522979910515, 25.1012922851766, 25.2354978995269, 25.3547105657083, 25.458780783414, 25.5476143172305, 25.6211721950947, 25.6794702154883, 25.7225779784447, 25.7506174629236, 25.763761179902, 25.7622299364805, 25.7462902512948, 25.7162514654684, 25.6724625961855, 25.6153089817129, 25.5452087673536, 25.4626092814584, 25.3679833492991, 25.261825590464, 25.1446487425565, 25.0169800505067, 24.8793577568877, 24.7323277243739, 24.5764402170323, 24.4122468626305, 24.2402978136583, 24.0611391204067, 23.8753103253258, 23.6833422840118, 23.283056974516, 22.8642878202978, 22.4307987844135, 21.9860817185569, 21.5333367931172, 20.6150584680186, 19.695579605991, 18.7900033408018, 18.3460387807684, 17.909436521407, 17.4810636847144, 17.0616171853581, 16.6516428565517, 16.2515534782176, 15.8616455418706, 15.4821146629205, 15.1130696101608, 14.7545449665491, 14.4065124674756, 14.0688910847846, 13.7415559389198, 13.4243461294705, 13.1170715776028, 12.8195189735873, 12.531456919878, 12.2526403557713, 11.982814344168, 11.7217172948528, 11.4690836923528, 11.2246463900947, 10.9881385263958, 10.7592951119776, 10.5378543331925, 10.3235586100868, 10.1161554437923, 9.91539808353701, 9.72104603978553, 9.53286546663799, 9.35062943360934, 9.17411810424713, 9.0031188366878, 8.83742621919074, 8.52117528428417, 8.22386487478256, 7.94410516488079, 7.68061191859231, 7.43220058930297, 7.19777996584143, 6.97634567195772, 6.76697372961664, 6.56881432596109, 6.38108587266283, 6.20306940967759, 6.03410337941749, 5.87357877923044, 5.72093468771679, 5.57565415225463, 5.43726041997559, 5.30531349146511, 5.17940697502785, 5.05916521897985, 4.83431164457663, 4.62826880423103, 4.43890006654306, 4.26436116716038, 4.10305466999529, 3.95359217875744, 3.81476291198175, 3.68550750306721, 3.56489609479627, 3.45210996942617, 3.34642609581743, 3.24720408925876, 3.15387517227068, 3.06593279969408, 2.98292467213201, 2.90444591106145, 2.83013320890062, 2.75965979981645, 2.75965979981645, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M4_Norm[mass]_Comp[Lb2S_Lb2SMM]31",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 207,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 205,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 28.3401372978922,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 28.3401372978922,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M4)",
          "_ymin" : 0,
          "_ymax" : 25.763761179902,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M4_Norm[mass]_Comp[FFTCnv_Lb1D1]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
          "fLineColor" : 600,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1180,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 287,
          "fX" : [5.93, 5.93, 5.934, 5.938, 5.942, 5.946, 5.95, 5.954, 5.958, 5.962, 5.966, 5.97, 5.974, 5.978, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.01, 6.014, 6.018, 6.022, 6.026, 6.03, 6.034, 6.038, 6.042, 6.046, 6.05, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.124, 6.126, 6.128, 6.129, 6.13, 6.131, 6.132, 6.133, 6.1335, 6.134, 6.1345, 6.135, 6.1355, 6.136, 6.1365, 6.13675, 6.137, 6.13725, 6.1375, 6.13775, 6.138, 6.13825, 6.1385, 6.13875, 6.139, 6.13925, 6.139375, 6.1395, 6.139625, 6.13975, 6.139875, 6.14, 6.140125, 6.14025, 6.140375, 6.1405, 6.140625, 6.14075, 6.140875, 6.141, 6.141125, 6.14125, 6.141375, 6.1415, 6.1415625, 6.141625, 6.1416875, 6.14175, 6.1418125, 6.141875, 6.1419375, 6.142, 6.1420625, 6.142125, 6.1421875, 6.14225, 6.1423125, 6.142375, 6.1424375, 6.1425, 6.1425625, 6.142625, 6.1426875, 6.14275, 6.1428125, 6.142875, 6.1429375, 6.143, 6.1430625, 6.143125, 6.1431875, 6.14325, 6.1433125, 6.143375, 6.1434375, 6.1435, 6.143625, 6.14375, 6.143875, 6.144, 6.14425, 6.144375, 6.1445, 6.1445625, 6.144625, 6.1446875, 6.14475, 6.1448125, 6.144875, 6.1449375, 6.145, 6.1450625, 6.145125, 6.1451875, 6.14525, 6.1453125, 6.145375, 6.1454375, 6.1455, 6.1455625, 6.145625, 6.1456875, 6.14575, 6.1458125, 6.145875, 6.1459375, 6.146, 6.1460625, 6.146125, 6.1461875, 6.14625, 6.1463125, 6.146375, 6.1464375, 6.1465, 6.1465625, 6.146625, 6.1466875, 6.14675, 6.1468125, 6.146875, 6.1469375, 6.147, 6.1470625, 6.147125, 6.1471875, 6.14725, 6.1473125, 6.147375, 6.1474375, 6.1475, 6.1475625, 6.147625, 6.1476875, 6.14775, 6.147875, 6.148, 6.14825, 6.148375, 6.1485, 6.148625, 6.14875, 6.1488125, 6.148875, 6.1489375, 6.149, 6.1490625, 6.149125, 6.1491875, 6.14925, 6.1493125, 6.149375, 6.1494375, 6.1495, 6.1495625, 6.149625, 6.1496875, 6.14975, 6.1498125, 6.149875, 6.1499375, 6.15, 6.1500625, 6.150125, 6.1501875, 6.15025, 6.1503125, 6.150375, 6.1504375, 6.1505, 6.1505625, 6.150625, 6.1506875, 6.15075, 6.150875, 6.151, 6.151125, 6.15125, 6.151375, 6.1515, 6.151625, 6.15175, 6.151875, 6.152, 6.152125, 6.15225, 6.152375, 6.1525, 6.152625, 6.15275, 6.152875, 6.153, 6.15325, 6.1535, 6.15375, 6.154, 6.15425, 6.1545, 6.15475, 6.155, 6.15525, 6.1555, 6.15575, 6.156, 6.1565, 6.157, 6.1575, 6.158, 6.1585, 6.159, 6.1595, 6.16, 6.161, 6.162, 6.163, 6.164, 6.166, 6.168, 6.17, 6.172, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.23],
          "fY" : [0, 1.50637878574604e-7, 1.12814195353355e-9, 2.89879651414762e-12, 4.28558623956966e-15, 0, 8.51649866256105e-17, 1.19441265164327e-15, 2.94444214316712e-15, 1.72713190943299e-15, 2.75892499819739e-15, 2.82995423251424e-15, 0, 0, 0, 0, 9.42071950616232e-16, 4.45614986150602e-15, 1.2919843893783e-14, 3.15802705093253e-12, 4.00668624975672e-10, 1.92310937445347e-8, 3.71174580100967e-7, 5.16698876765601e-6, 8.1269967246625e-5, 3.01577056788626e-4, 6.33459861214065e-4, 0.00106776701890118, 0.00160763337043827, 0.00226228599669707, 0.00304579694619351, 0.00397716775471044, 0.00508106153217096, 0.00638905827782278, 0.00794149703175928, 0.00979008184956276, 0.0120015513077564, 0.0146628847255813, 0.0178887891280269, 0.0218326540936155, 0.0267029114915701, 0.0327880476114178, 0.0404958859057986, 0.0504172163144376, 0.0634326075607858, 0.0808993583632076, 0.104995347300186, 0.139390531931711, 0.190659451040318, 0.271550024714821, 0.330644258594693, 0.409606162448135, 0.518512469051807, 0.589269360082153, 0.675153276836244, 0.781020313282593, 0.913899370430374, 1.08413902610822, 1.18781886161547, 1.30712859728404, 1.44519594553559, 1.60584668474264, 1.79376795872861, 2.01472234920713, 2.27584086103896, 2.42416376590627, 2.58604244669018, 2.76297349974125, 2.95666081374751, 3.16905653801537, 3.40241284653013, 3.65934720417655, 3.94292403395974, 4.25675697268396, 4.60513548519885, 4.99317873573273, 5.20394595703471, 5.42701988241078, 5.66336085437103, 5.9140205428988, 6.18015047274016, 6.46300978365262, 6.76397282619718, 7.08453758009813, 7.42633231999382, 7.79112122110916, 8.18081003506187, 8.59744840987326, 9.0432296847418, 9.52048942725988, 10.0316983760353, 10.5794508750015, 11.1664502113595, 11.7954857686849, 12.1266551785842, 12.4694035504914, 12.8240897217214, 13.1910716516902, 13.5707035508899, 13.9633353515625, 14.3693105306041, 14.7889641430798, 15.2226207228331, 15.6705924437105, 16.1331756449089, 16.6106493766832, 17.1032724956016, 17.6112809577371, 18.1348850119993, 18.6742664912101, 19.2295752280576, 19.80092663015, 20.3883984083671, 20.9920274676266, 21.6118067883394, 22.2476821559566, 22.8995493720885, 23.5672510877635, 24.2505738967235, 24.9492455130985, 25.6629320857226, 26.3912350221687, 27.1336902347541, 27.8897647677115, 28.6588552900612, 29.4402865229195, 31.037101775631, 32.6733280999176, 34.3408901186579, 36.0305297182947, 39.4334002382941, 41.1227590758336, 42.7866901412818, 43.6048005482262, 44.4113047231938, 45.2043960933758, 45.9822504388823, 46.7430399434551, 47.4849348816787, 48.2061132314055, 48.9047687270939, 49.5791190453635, 50.2274117913408, 50.8479391211751, 51.4390402557478, 51.9991113413995, 52.5266134593092, 53.0200804247449, 53.4781246139919, 53.8994490795942, 54.2828498042574, 54.6272234667382, 54.9315733465566, 55.195014697599, 55.4167787341495, 55.5962193963709, 55.7328143255627, 55.8261685298191, 55.876016547595, 55.8822238947883, 55.8447880171601, 55.7638380262459, 55.63963388335, 55.4725649964903, 55.2631480262683, 55.0120239947884, 54.7199559549309, 54.3878217591876, 54.0166116828954, 53.607422369069, 53.1614509112817, 52.6799884564029, 52.1644153734476, 51.6161888395011, 51.0368397887943, 50.427963847139, 49.7912133373878, 49.1282891379296, 48.440934849835, 47.730922093557, 47.0000479563675, 46.2501251904667, 45.482974197668, 44.7004151996993, 43.9042630495272, 42.2783411614827, 40.6192804248642, 37.2550804264634, 35.5746137169369, 33.9100870539403, 32.2712918725288, 30.6668643743956, 29.8799150196096, 29.1042621259597, 28.3406522096691, 27.5897600624649, 26.8521891819148, 26.1284733358595, 25.419078403168, 24.7244048861949, 24.0447888912216, 23.3805059570595, 22.7317732954562, 22.0987525860581, 21.4815528783826, 20.880233571406, 20.2948073377037, 19.7252434056354, 19.1714705583694, 18.6333802070943, 18.1108294351516, 17.603643711061, 17.1116205252371, 16.634531689223, 16.172126257577, 15.7241332004303, 15.29026396795, 14.8702145087384, 14.4636687374887, 14.0702997476119, 13.6897721669042, 13.3217440985128, 12.9658689299097, 12.6217965378334, 11.9676564633305, 11.3565218916778, 10.7856274025344, 10.2522770085248, 9.75386980237165, 9.2879173409807, 8.85205781984836, 8.44406511295387, 8.06185207441415, 7.70347246924483, 7.36711983480792, 7.05112285865495, 6.75394075661162, 6.47415717211554, 6.21047224207531, 5.96169546590314, 5.72673811347931, 5.5046048319745, 5.09525249025087, 4.72726847355363, 4.39532976429533, 4.09497287521154, 3.82243625951175, 3.5745298851648, 3.34852936378466, 3.14209112686958, 2.95318445908099, 2.78003744662724, 2.62109415651405, 2.47498034910973, 2.21649360422212, 1.9963007979124, 1.80774168879646, 1.64540867510059, 1.50488796939848, 1.3825668756813, 1.27548457398048, 1.181212967833, 1.02348791372181, 0.897338256403307, 0.794559224321727, 0.709479611814868, 0.577515941672404, 0.480718795182541, 0.40736499103583, 0.350322689590223, 0.305013910834014, 0.238298486124222, 0.192214987085682, 0.158946239419877, 0.134077841329563, 0.114957149254135, 0.0999090106231466, 0.0878316053286322, 0.0779751305394778, 0.0698143743832492, 0.0629721819044151, 0.0571717970322718, 0.0522062432401156, 0.0479181047169136, 0.0441906122087963, 0.0441906122087963, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M4_Norm[mass]_Comp[FFTCnv_Lb1D1]32",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 289,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 287,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 61.4704462842671,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 61.4704462842671,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M4)",
          "_ymin" : 0,
          "_ymax" : 55.8822238947883,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M4_Norm[mass]_Comp[FFTCnv_Lb1D2]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
          "fLineColor" : 8,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1181,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 330,
          "fX" : [5.93, 5.93, 5.934, 5.938, 5.942, 5.946, 5.95, 5.954, 5.958, 5.962, 5.966, 5.97, 5.974, 5.978, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.01, 6.014, 6.018, 6.022, 6.026, 6.03, 6.034, 6.038, 6.042, 6.046, 6.05, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.132, 6.134, 6.135, 6.136, 6.137, 6.138, 6.139, 6.1395, 6.14, 6.1405, 6.141, 6.1415, 6.142, 6.1425, 6.14275, 6.143, 6.14325, 6.1435, 6.14375, 6.144, 6.14425, 6.1445, 6.14475, 6.145, 6.14525, 6.1455, 6.145625, 6.14575, 6.145875, 6.146, 6.146125, 6.14625, 6.146375, 6.1465, 6.146625, 6.14675, 6.146875, 6.147, 6.147125, 6.14725, 6.147375, 6.1475, 6.1475625, 6.147625, 6.1476875, 6.14775, 6.1478125, 6.147875, 6.1479375, 6.148, 6.1480625, 6.148125, 6.1481875, 6.14825, 6.1483125, 6.148375, 6.1484375, 6.1485, 6.1485625, 6.148625, 6.1486875, 6.14875, 6.1488125, 6.148875, 6.1489375, 6.149, 6.1490625, 6.149125, 6.1491875, 6.14925, 6.1493125, 6.149375, 6.1494375, 6.1495, 6.1495625, 6.149625, 6.1496875, 6.14975, 6.1498125, 6.149875, 6.1499375, 6.15, 6.1500625, 6.150125, 6.1501875, 6.15025, 6.150375, 6.1505, 6.15075, 6.150875, 6.1509375, 6.151, 6.1510625, 6.151125, 6.1511875, 6.15125, 6.1513125, 6.151375, 6.1514375, 6.1515, 6.1515625, 6.15159375, 6.151625, 6.15165625, 6.1516875, 6.15171875, 6.15175, 6.15178125, 6.1518125, 6.15184375, 6.151875, 6.15190625, 6.1519375, 6.15196875, 6.152, 6.15203125, 6.1520625, 6.15209375, 6.152125, 6.15215625, 6.1521875, 6.15221875, 6.15225, 6.15228125, 6.1523125, 6.15234375, 6.152375, 6.15240625, 6.1524375, 6.15246875, 6.1525, 6.15253125, 6.1525625, 6.15259375, 6.152625, 6.15265625, 6.1526875, 6.15271875, 6.15275, 6.15278125, 6.1528125, 6.15284375, 6.152875, 6.15290625, 6.1529375, 6.15296875, 6.153, 6.15303125, 6.1530625, 6.15309375, 6.153125, 6.15315625, 6.1531875, 6.15321875, 6.15325, 6.15328125, 6.1533125, 6.15334375, 6.153375, 6.15340625, 6.1534375, 6.1535, 6.1535625, 6.153625, 6.1536875, 6.15375, 6.1538125, 6.153875, 6.1539375, 6.154, 6.1540625, 6.154125, 6.15425, 6.1545, 6.154625, 6.15475, 6.1548125, 6.154875, 6.1549375, 6.155, 6.1550625, 6.155125, 6.1551875, 6.15525, 6.1553125, 6.155375, 6.1554375, 6.1555, 6.1555625, 6.155625, 6.1556875, 6.15575, 6.1558125, 6.155875, 6.1559375, 6.156, 6.1560625, 6.156125, 6.1561875, 6.15625, 6.1563125, 6.156375, 6.1564375, 6.1565, 6.1565625, 6.156625, 6.1566875, 6.15675, 6.1568125, 6.156875, 6.1569375, 6.157, 6.1570625, 6.157125, 6.1571875, 6.15725, 6.1573125, 6.157375, 6.1574375, 6.1575, 6.157625, 6.15775, 6.157875, 6.158, 6.158125, 6.15825, 6.158375, 6.1585, 6.158625, 6.15875, 6.158875, 6.159, 6.159125, 6.15925, 6.159375, 6.1595, 6.15975, 6.16, 6.16025, 6.1605, 6.16075, 6.161, 6.16125, 6.1615, 6.16175, 6.162, 6.16225, 6.1625, 6.163, 6.1635, 6.164, 6.1645, 6.165, 6.1655, 6.166, 6.167, 6.168, 6.169, 6.17, 6.172, 6.174, 6.176, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.23],
          "fY" : [0, 1.03502020494273e-7, 7.74951543261328e-10, 1.99116392130992e-12, 0, 0, 8.28213410861824e-16, 1.37419670623654e-15, 2.43651902129058e-18, 6.70042720235967e-16, 0, 0, 0, 0, 0, 3.49640474017358e-16, 2.77763164041001e-16, 0, 5.18491239515386e-15, 1.71733654761283e-12, 2.17943504258033e-10, 1.04560569177248e-8, 2.0167596255181e-7, 2.8074119618778e-6, 4.4138811349916e-5, 1.63369805770761e-4, 3.4204678239548e-4, 5.74489272069135e-4, 8.61581825956587e-4, 0.00120732197907012, 0.00161805664810065, 0.0021024201374551, 0.00267158633969781, 0.00333974846504618, 0.00412483333875783, 0.00504950470537364, 0.006142553430232, 0.00744082834830725, 0.00899194390076714, 0.0108581295332132, 0.0131217944311206, 0.0158937289512291, 0.0193254612762481, 0.023628346630223, 0.0291039123140343, 0.0361937068942951, 0.0455643756408113, 0.0582595242342079, 0.0759857606971835, 0.101687999479198, 0.1408060483882, 0.204334155187488, 0.252065900066385, 0.31755350136401, 0.359922598587941, 0.411206529396137, 0.474286010534231, 0.553402954666349, 0.654949186758508, 0.717006093763172, 0.788679772613061, 0.872008463459363, 0.96950533947595, 1.08426292175941, 1.22008246287096, 1.38164141129402, 1.47382910014016, 1.57472325908738, 1.68527472387238, 1.80655510957889, 1.93977962057086, 2.08633673624902, 2.24782706011668, 2.42611420403384, 2.62339206506236, 2.84227361908175, 3.08590725357281, 3.35812868813253, 3.50639364379003, 3.66365675152586, 3.83068644504963, 4.00834041758153, 4.19757630820789, 4.39946410668758, 4.61519861894372, 4.84611253030295, 5.09369109912195, 5.3595859952615, 5.64562885306393, 5.95384573918831, 6.28646889834638, 6.64594639222153, 7.0349509884089, 7.45638324331115, 7.68022801781657, 7.91336955523619, 8.15623293559565, 8.40925672684933, 8.67289071447077, 8.94759653417117, 9.2338463100248, 9.53212153989121, 9.84291180524431, 10.1667139719084, 10.5040286958377, 10.8553601736046, 11.2212135937233, 11.6020928490066, 11.9984980333872, 12.4109233668222, 12.8398524628908, 13.285756790952, 13.7490918293669, 14.230293490278, 14.7297743466833, 15.2479201333637, 15.785084255208, 16.3415847741628, 16.9176995989337, 17.5136619472173, 18.1296557204628, 18.765810887545, 19.422198396821, 20.0988259252963, 20.7956330620851, 21.5124867307809, 22.2491767369323, 23.0054109372283, 23.7808123859193, 24.5749146142722, 25.3871583628562, 26.2168884350997, 27.0633509538797, 27.9256897332052, 28.8029477945525, 29.6940633653058, 30.5978699683277, 31.5130963676924, 33.3722019480668, 35.259152497352, 39.0599920958408, 40.9421496608762, 41.8711528105573, 42.7890912195725, 43.693651994276, 44.5824890481434, 45.4532421126262, 46.3035399400563, 47.1310137906104, 47.9333090071336, 48.7080968334977, 49.4530834047854, 50.1660300986027, 50.5098048481235, 50.8447580502942, 51.1706289866112, 51.4871622911621, 51.7941083101282, 52.0912234558262, 52.3782705546144, 52.6550191878413, 52.9212449556053, 53.1767329265342, 53.4212749352623, 53.65467085323, 53.8767288846028, 54.0872658512413, 54.2861074659455, 54.4730885936307, 54.6480534996699, 54.8108560849189, 54.9613601069345, 55.0994393868422, 55.2249774864285, 55.3378694605558, 55.4380204382278, 55.5253462878601, 55.5997737461992, 55.6612405306571, 55.7096954347968, 55.7450984067796, 55.7674206105887, 55.7766444698834, 55.7727636943966, 55.7557832888106, 55.725719694132, 55.682600450188, 55.6264643482878, 55.5573613345633, 55.4753524316399, 55.3805096432606, 55.2729158421029, 55.1526646410221, 55.0198602480063, 54.874617305202, 54.7170607123272, 54.5473254349179, 54.3655570795604, 54.1719095446017, 53.9665467137865, 53.7496416253802, 53.5213762113956, 53.281941024635, 53.031534954202, 52.7703649300321, 52.4986456170838, 52.2165990999137, 51.9244545582132, 51.6224479340973, 51.3108228386928, 50.9898267142602, 50.6597137280528, 50.3207434083686, 49.61729350174, 48.8816465339928, 48.1160342086357, 47.3227383905515, 46.504082248088, 45.662409747154, 44.8000814381697, 43.9194607012045, 43.0229025232294, 42.1127426723289, 41.1912903644992, 39.3235197785357, 35.5484542390531, 33.672824960698, 31.8239677741724, 30.9134594382459, 30.0141006883495, 29.1271617256197, 28.2538099670267, 27.3951087121936, 26.5520178053599, 25.7253948759338, 24.9159979571524, 24.124485194907, 23.3514200773668, 22.5972737725819, 21.8624286018072, 21.1471818186033, 20.4517497995953, 19.7762716709549, 19.1208144598826, 18.4853773857516, 17.8698964859975, 17.2742492857578, 16.69825914966, 16.1417006864141, 15.6043037793855, 15.0857582313702, 14.5857181568349, 14.1038062393696, 13.6396172493265, 13.192723510624, 12.7626773312845, 12.3490149281343, 11.9512597726803, 11.5689257263125, 11.2015192918333, 10.8485441323523, 10.5095019489137, 10.1838952249889, 9.87122929087083, 9.57101418314133, 9.28276566984073, 9.00600847347192, 8.74027597319593, 8.48511178488831, 8.24007070839747, 8.00471952007286, 7.77863707911988, 7.35266341977841, 6.95905446428889, 6.59493696043315, 6.25766200791353, 5.94480200842811, 5.65414205576177, 5.38367071785437, 5.13156841454553, 4.89619323828888, 4.67606777753129, 4.46986541773562, 4.27639589263622, 4.09459251893904, 3.92349984676094, 3.76226143707658, 3.61010939106716, 3.33037747397823, 3.07957899595556, 2.85386685235154, 2.65007836734268, 2.46558484370656, 2.2981762341859, 2.14597298863274, 2.00735912761182, 1.88093156195467, 1.76546133993215, 1.65986396590055, 1.56317657008764, 1.3931845688413, 1.24962061100599, 1.12773613269628, 1.02366725804543, 0.934266023007168, 0.856969970687288, 0.78969693546053, 0.678784581910133, 0.591508110206477, 0.521264067012155, 0.463642154201737, 0.375098442935299, 0.31073762999844, 0.262287680151933, 0.224810412295437, 0.171297303999498, 0.135549743668295, 0.110399783068852, 0.0919828107938529, 0.0780587016967976, 0.0672531908799591, 0.0586836829028005, 0.0517614819917522, 0.0460812200473335, 0.0413560738062308, 0.0373782738136422, 0.0339941958852655, 0.031091875382601, 0.031091875382601, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M4_Norm[mass]_Comp[FFTCnv_Lb1D2]33",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 332,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 330,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 61.3543089168718,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 61.3543089168718,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M4)",
          "_ymin" : 0,
          "_ymax" : 55.7766444698834,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M4_Norm[mass]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
          "fLineColor" : 801,
          "fLineStyle" : 1,
          "fLineWidth" : 3,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 322,
          "fX" : [5.926, 5.926, 5.93, 5.934, 5.938, 5.942, 5.946, 5.948, 5.95, 5.952, 5.954, 5.958, 5.962, 5.964, 5.966, 5.968, 5.969, 5.9695, 5.97, 5.972, 5.974, 5.978, 5.98, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.05, 6.052, 6.054, 6.055, 6.056, 6.057, 6.058, 6.059, 6.06, 6.061, 6.062, 6.063, 6.064, 6.065, 6.066, 6.067, 6.068, 6.069, 6.07, 6.071, 6.072, 6.073, 6.074, 6.076, 6.078, 6.082, 6.086, 6.088, 6.09, 6.092, 6.094, 6.096, 6.098, 6.1, 6.102, 6.104, 6.106, 6.108, 6.11, 6.114, 6.118, 6.122, 6.124, 6.126, 6.128, 6.13, 6.131, 6.132, 6.133, 6.134, 6.135, 6.1355, 6.136, 6.1365, 6.137, 6.1375, 6.138, 6.1385, 6.13875, 6.139, 6.13925, 6.1395, 6.13975, 6.14, 6.14025, 6.1405, 6.14075, 6.140875, 6.141, 6.141125, 6.14125, 6.141375, 6.1415, 6.141625, 6.14175, 6.141875, 6.142, 6.142125, 6.14225, 6.142375, 6.1425, 6.142625, 6.14275, 6.142875, 6.143, 6.143125, 6.14325, 6.143375, 6.1435, 6.143625, 6.14375, 6.144, 6.14425, 6.1445, 6.144625, 6.14475, 6.144875, 6.145, 6.145125, 6.14525, 6.1453125, 6.145375, 6.1454375, 6.1455, 6.1455625, 6.145625, 6.1456875, 6.14575, 6.1458125, 6.145875, 6.1459375, 6.146, 6.1460625, 6.146125, 6.1461875, 6.14625, 6.1463125, 6.146375, 6.1464375, 6.1465, 6.1465625, 6.146625, 6.1466875, 6.14675, 6.1468125, 6.146875, 6.147, 6.147125, 6.14725, 6.147375, 6.1475, 6.148, 6.148125, 6.14825, 6.148375, 6.1485, 6.148625, 6.14875, 6.1488125, 6.148875, 6.1489375, 6.149, 6.1490625, 6.149125, 6.1491875, 6.14925, 6.1493125, 6.149375, 6.1494375, 6.1495, 6.1495625, 6.149625, 6.1496875, 6.14975, 6.1498125, 6.149875, 6.1499375, 6.15, 6.150125, 6.15025, 6.150375, 6.1505, 6.150625, 6.15075, 6.151, 6.151125, 6.15125, 6.151375, 6.1515, 6.151625, 6.1516875, 6.15175, 6.1518125, 6.151875, 6.1519375, 6.152, 6.1520625, 6.152125, 6.1521875, 6.15225, 6.1523125, 6.152375, 6.1524375, 6.1525, 6.1525625, 6.152625, 6.1526875, 6.15275, 6.1528125, 6.152875, 6.1529375, 6.153, 6.1530625, 6.153125, 6.1531875, 6.15325, 6.1533125, 6.153375, 6.1534375, 6.1535, 6.153625, 6.15375, 6.153875, 6.154, 6.154125, 6.15425, 6.1545, 6.154625, 6.15475, 6.154875, 6.155, 6.155125, 6.15525, 6.155375, 6.1555, 6.155625, 6.15575, 6.155875, 6.156, 6.156125, 6.15625, 6.156375, 6.1565, 6.156625, 6.15675, 6.156875, 6.157, 6.157125, 6.15725, 6.157375, 6.1575, 6.157625, 6.15775, 6.158, 6.15825, 6.1585, 6.15875, 6.159, 6.15925, 6.1595, 6.15975, 6.16, 6.1605, 6.161, 6.1615, 6.162, 6.1625, 6.163, 6.164, 6.165, 6.166, 6.167, 6.168, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0.939678385960211, 0.939678385960211, 1.05757598426832, 1.26341052859337, 1.55557599367629, 1.93268291277968, 2.15446029240245, 2.41222090045689, 2.73495795220912, 3.13111362603131, 3.98368350831066, 4.83552721041857, 5.29055965509776, 5.78297734491332, 6.37226852651606, 6.67006320562448, 6.87002706865226, 7.04023929772597, 7.79853192407796, 8.70909409040401, 10.5340247747061, 11.449279843251, 12.3204515056452, 14.0124093762731, 15.6907922867766, 17.3982823023765, 19.1592789298113, 20.9928115518798, 22.9173567882592, 23.9199602086837, 24.9531199199832, 26.0198906489531, 27.1236162079004, 28.2679634848743, 29.456952111375, 30.6949841234883, 31.9868395069853, 33.3376128653495, 34.7526684147747, 36.2375515056863, 37.7978097547834, 39.4387228119215, 41.1649161949234, 42.9798313889625, 44.8850297734172, 46.8793215462167, 48.9577378204261, 51.110408766375, 53.3214743131533, 57.8207873414978, 60.0425452311527, 62.1917579605218, 63.22536079945, 64.2242815873453, 65.1832471826961, 66.0973390817743, 66.9621279608737, 67.7737974436009, 68.5292502939383, 69.2261910846734, 69.8631807883076, 70.4396605546706, 70.9559439893794, 71.4131793134644, 71.8132846533986, 72.1588612038328, 72.4530900025847, 72.6996185094041, 72.9024431068263, 73.0657931203028, 73.1940211010056, 73.2915030596802, 73.4113406992217, 73.4578202095808, 73.4412075750114, 73.4161838912784, 73.4355043330654, 73.4872522531781, 73.5762729166497, 73.7052863323957, 73.8754047484059, 74.0865648618512, 74.3378779039989, 74.6279070843265, 74.954884517261, 75.3168802931807, 75.711935919565, 76.1381737351225, 77.0776696350566, 78.1257524115973, 79.2818356759535, 79.904866105309, 80.5644294590764, 81.2706236996189, 82.0421278740198, 82.4626500781343, 82.91558015422, 83.4119273521399, 83.968006549485, 84.608102935891, 84.9703778189959, 85.3685194499268, 85.8100312863785, 86.3042878103909, 86.8631827094168, 87.5021241788188, 88.2415938034422, 88.6573918788531, 89.1095947523188, 89.6034947466657, 90.1454178651396, 90.742940416397, 91.4051303377775, 92.1428032261992, 92.9687715623211, 93.8980508710071, 94.4067581854924, 94.9479752865476, 95.5242246480999, 96.1381550821028, 96.7925272508224, 97.4901909577692, 98.2340558194391, 99.0270569493349, 99.8721102236484, 100.772059498624, 101.729617588539, 102.747296272221, 103.827328728287, 104.971586278813, 106.181486755438, 107.457898932409, 108.801044614378, 110.210399249028, 111.684596031186, 113.221334039007, 114.817296084458, 116.468080485721, 118.168145100039, 119.910774631676, 123.490973261537, 127.131784190943, 130.739819876644, 132.498779288571, 134.209123602345, 135.856600621773, 137.426994326318, 138.906375541677, 140.281374083509, 140.925771938869, 141.539451114629, 142.121016767, 142.669156591417, 143.182652903186, 143.660385396034, 144.101339113409, 144.504610643284, 144.869413796687, 145.195084064305, 145.481085326566, 145.727011515679, 145.932590548608, 146.097686868798, 146.222303284779, 146.306582536505, 146.350806902819, 146.355398280645, 146.320917080832, 146.248060474136, 146.137659944309, 145.990679692492, 145.808209097438, 145.591461427921, 145.341768029941, 145.06057282532, 144.409981494786, 143.653254211148, 142.805328027506, 141.882274354046, 140.901037190014, 136.748846693494, 135.742959355018, 134.78428341122, 133.888742453135, 133.071235163693, 132.345457859957, 131.7237469312, 131.455366592538, 131.216946431694, 131.00958634728, 130.834279170512, 130.691906285236, 130.583234654604, 130.50891403658, 130.469474880079, 130.465324217459, 130.496745242293, 130.563894733234, 130.666801271349, 130.805363689569, 130.979349221456, 131.188393571769, 131.431999478105, 131.709536442204, 132.020240656724, 132.363215305957, 132.73742965054, 133.574808912967, 134.521554364713, 135.564845303653, 136.689978080838, 137.880519601418, 139.118486573296, 141.658452843262, 142.919015284529, 144.144766794381, 145.314171407781, 146.406027667991, 147.399868519252, 147.853936368958, 148.276358179695, 148.664955116039, 149.017662641087, 149.332548318071, 149.607814890279, 149.841811510505, 150.033042153125, 150.180173185387, 150.282038784193, 150.337650564564, 150.346198386347, 150.307055203113, 150.219779612716, 150.084117300375, 149.900001607697, 149.667552605825, 149.387074878416, 149.059054669092, 148.684155787375, 148.26321447731, 147.797234927345, 147.287378212471, 146.734957565846, 146.141428756195, 145.508380603456, 144.837524841517, 144.13068804542, 143.389793556808, 142.616855837892, 140.98328432318, 139.247425824517, 137.427391444063, 135.541562981364, 133.608235592543, 131.645269941539, 127.697875633991, 125.744432515162, 123.822916282992, 121.945263052525, 120.121796653689, 118.361194585359, 116.670501927966, 115.05517435831, 113.51915581406, 112.064984314184, 110.693913709652, 109.40605141587, 108.200503772106, 107.075524064006, 106.02866030156, 105.056895291038, 104.156780275415, 103.324558271121, 102.556271823093, 101.847860643557, 101.195245419581, 100.594394747689, 100.041382595796, 99.532433129561, 99.0639514854516, 98.6325479970614, 98.2350532604395, 97.5302427584088, 96.9286785670124, 96.4129604650545, 95.9687859966153, 95.5845222789669, 95.2507643867404, 94.9599232020816, 94.7058627727378, 94.4835961920075, 94.1188135325222, 93.8404984869701, 93.6307821287165, 93.4763790041279, 93.3670542887915, 93.2947141832297, 93.2361553173913, 93.2617829103489, 93.3455608829052, 93.4700392393227, 93.6235144356201, 93.9882660356237, 94.8421325188607, 95.7651346858742, 96.7042221704103, 97.6336196262239, 98.5385829189557, 99.4095591140198, 100.239705160802, 101.023709816112, 101.757185248784, 102.436330945839, 103.057737364499, 103.618265629855, 104.11497071748, 104.545050587305, 104.905819859536, 104.905819859536, 104.905819859536, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M4_Norm[mass]34",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M4)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 324,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 322,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 165.380818224981,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 165.380818224981,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M4)",
          "_ymin" : 0,
          "_ymax" : 150.346198386347,
          "_normValue" : 0
        }, {
          "_typename" : "RooHist",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "h_ds_1000_Cut[sampleA==sampleA::OS2]",
          "fTitle" : "Histogram of ds_1000_plot__mass",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 0.75,
          "fNpoints" : 75,
          "fX" : [5.932, 5.936, 5.94, 5.944, 5.948, 5.952, 5.956, 5.96, 5.964, 5.968, 5.972, 5.976, 5.98, 5.984, 5.988, 5.992, 5.996, 6, 6.004, 6.008, 6.012, 6.016, 6.02, 6.024, 6.028, 6.032, 6.036, 6.04, 6.044, 6.048, 6.052, 6.056, 6.06, 6.064, 6.068, 6.072, 6.076, 6.08, 6.084, 6.088, 6.092, 6.096, 6.1, 6.104, 6.108, 6.112, 6.116, 6.12, 6.124, 6.128, 6.132, 6.136, 6.14, 6.144, 6.148, 6.152, 6.156, 6.16, 6.164, 6.168, 6.172, 6.176, 6.18, 6.184, 6.188, 6.192, 6.196, 6.2, 6.204, 6.208, 6.212, 6.216, 6.22, 6.224, 6.228],
          "fY" : [1, 1, 0, 2, 0, 3, 2, 8, 3, 11, 13, 11, 20, 9, 20, 12, 13, 16, 21, 29, 22, 39, 27, 36, 29, 30, 31, 48, 57, 58, 71, 58, 78, 68, 80, 67, 60, 68, 78, 75, 80, 71, 62, 75, 88, 79, 100, 76, 81, 82, 87, 71, 76, 132, 135, 147, 102, 104, 102, 98, 89, 74, 101, 89, 86, 89, 97, 105, 86, 113, 103, 111, 117, 104, 121],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_h_ds_1000_Cut[sampleA==sampleA::OS2]3005",
            "fTitle" : "Histogram of ds_1000_plot__mass",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 175.598127209463,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 175.598127209463,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002],
          "fEXhigh" : [0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002],
          "fEYlow" : [0.82724622097655, 0.82724622097655, 0, 1.29181456018103, 0, 1.63270468610957, 1.29181456018103, 2.76838605646272, 1.63270468610957, 3.26557940095131, 3.5586623304375, 3.26557940095131, 4.43444798221412, 2.94346103725076, 4.43444798221412, 3.41526599430015, 3.5586623304375, 3.95780102940381, 4.54580699932335, 5.35393156485154, 4.65450239544497, 6.21810171113267, 5.16377123855587, 5.97199579039322, 5.35393156485154, 5.44652245543606, 5.53756532580577, 6.90397923687425, 7.52761858827319, 7.59375090101779, 8.40625831343334, 7.59375090101779, 8.81278816273145, 8.22588308091542, 8.925539206363, 8.16487252451125, 7.72431707825595, 8.22588308091542, 8.81278816273145, 8.64090341739966, 8.925539206363, 8.40625831343334, 7.8527125906456, 8.64090341739966, 9.36297523850129, 8.86934285748457, 9.98325482288658, 8.69857573269304, 8.98138393604158, 9.03688356534234, 9.30941989500478, 8.40625831343334, 8.69857573269304, 11, 11.129703349613, 11.6346610995116, 9.61187420807835, 9.71028892833107, 9.61187420807835, 9.88257890144722, 9.4162259826256, 8.58284357448568, 9.56230589874906, 9.4162259826256, 9.2555546645027, 9.4162259826256, 9.83185435575356, 9.75914226434159, 9.2555546645027, 10.1418983268964, 9.66120071645079, 10.0475115548645, 10.3282039138539, 9.71028892833107, 10.5113577727726],
          "fEYhigh" : [2.29952655911586, 2.29952655911586, 1.14787446444932, 2.63785962345524, 1.14787446444932, 2.9181858328834, 2.63785962345524, 3.94514151986907, 2.9181858328834, 4.41652052316603, 4.69757337260906, 4.41652052316603, 5.54651922951146, 4.11020413766764, 5.54651922951146, 4.55981905739127, 4.69757337260906, 5.08306556401624, 5.65518197118255, 6.44701964227479, 5.76136640411342, 7.29837245259718, 6.2602438465527, 7.0555452840609, 6.44701964227479, 6.53804637266794, 6.62760123878468, 7.97632992098288, 8.5940072411441, 8.65956419816109, 9.46573571303071, 8.65956419816109, 9.86953088054457, 9.28665979094794, 9.98156730479691, 9.22610161104724, 8.78902310673288, 9.28665979094794, 9.86953088054457, 9.69877119773849, 9.98156730479691, 9.46573571303071, 8.91636535507314, 9.69877119773849, 10.4163928307457, 9.92572487310768, 11.0333609411497, 9.7560610979592, 10.0370646922952, 10.092223353418, 10.3631439870544, 9.46573571303071, 9.7560610979592, 12, 12.129703349613, 12.6346610995116, 10.6118742080783, 10.7102889283311, 10.6118742080783, 10.9331943741007, 10.4693422563414, 9.6411014957652, 10.5623058987491, 10.4693422563414, 10.309590587781, 10.4693422563414, 10.8827303945866, 10.7591422643416, 10.309590587781, 11.1418983268964, 10.6612007164508, 11.0475115548645, 11.3282039138539, 10.7102889283311, 11.5113577727726],
          "_yAxisLabel" : "Events \/ ( 0.004 )",
          "_ymin" : 0,
          "_ymax" : 159.634661099512,
          "_normValue" : 0,
          "_nominalBinWidth" : 0.00400000000000001,
          "_nSigma" : 1,
          "_entries" : 4608,
          "_rawEntries" : 52755
        }, {"$ref":5}],
        "opt" : ["", "FUNC", "l", "l", "l", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_2",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }, {
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0,
      "fTopMargin" : 0,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.88701325455013,
      "fY1" : 1e-4,
      "fX2" : 6.2297,
      "fY2" : 119.999,
      "fXtoAbsPixelk" : -16320.0434476868,
      "fXtoPixelk" : -16320.0434476868,
      "fXtoPixel" : 2772.21110128687,
      "fYtoAbsPixelk" : 672.500222918252,
      "fYtoPixelk" : 207.500222918252,
      "fYtoPixel" : -1.72918251750641,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 672.50005,
      "fVtoPixelk" : 207.5,
      "fVtoPixel" : -207.5,
      "fAbsPixeltoXk" : 5.88701325455013,
      "fPixeltoXk" : 5.88701325455013,
      "fPixeltoX" : 3.60722889947232e-4,
      "fAbsPixeltoYk" : 388.912197590361,
      "fPixeltoYk" : 1e-4,
      "fPixeltoY" : -0.578307951807229,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0.3275,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.2075,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0.3275,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.2075,
      "fUxmin" : 5.9303,
      "fUymin" : 1e-4,
      "fUxmax" : 6.2297,
      "fUymax" : 119.999,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.9303,
          "fY1" : 1e-4,
          "fX2" : 6.2297,
          "fY2" : 119.999,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "frame_114ce1d0",
          "fTitle" : "A RooPlot of \"\"",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 77,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 512,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 75,
            "fXmin" : 5.9303,
            "fXmax" : 6.2297,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 1,
          "fTsumw" : 0,
          "fTsumw2" : 0,
          "fTsumwx" : 0,
          "fTsumwx2" : 0,
          "fMaximum" : 119.999,
          "fMinimum" : 1e-4,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 67.754273413704, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M5_Norm[mass]_Comp[pp_BB1]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M5)",
          "fLineColor" : 600,
          "fLineStyle" : 14,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 86,
          "fX" : [5.926, 5.926, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.954, 5.958, 5.962, 5.966, 5.97, 5.974, 5.978, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.01, 6.014, 6.018, 6.022, 6.026, 6.03, 6.034, 6.038, 6.042, 6.046, 6.05, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0.428827319850303, 0.428827319850303, 0.448388521081666, 0.478169503931802, 0.518040704113575, 0.567872557339839, 0.62753549932345, 0.696899965777298, 0.775836392414176, 0.864215214946969, 0.961906869088578, 1.06878179055177, 1.30956317829446, 1.58552286387799, 1.89562433300508, 2.23883107137871, 2.61410656470158, 3.0204142986767, 3.45671775900674, 3.92198043139473, 4.41516580154332, 4.93523735515557, 5.48115857793409, 6.05189295558196, 6.6464039738018, 7.26365511829669, 7.90260987476922, 8.56223172892252, 9.24148416645913, 9.9393306730822, 10.6547347344943, 11.3866598363985, 12.1340694644974, 12.8959271044942, 13.6711962420914, 14.4588403629921, 15.2578229528988, 16.0671074975148, 16.8856574825426, 17.7124363936853, 18.5464077166454, 19.3865349371262, 20.2317815408301, 21.0811110134603, 21.9334868407194, 22.7878725083104, 23.643231501936, 24.4985273072993, 25.3527234101028, 26.2047832960496, 27.0536704508424, 27.8983483601843, 28.7377805097777, 29.5709303853259, 30.3967614725314, 31.2142372570974, 32.0223212247263, 32.8199768611214, 33.6061676519852, 34.3798570830208, 35.1400086399308, 35.8855858084183, 36.6155520741858, 37.3288709229366, 38.0245058403731, 38.7014203121985, 39.3585778241154, 39.9949418618269, 40.6094759110355, 41.2011434574444, 41.7689079867561, 42.3117329846738, 42.8285819369001, 43.3184183291379, 43.78020564709, 44.2129073764595, 44.6154870029489, 44.9869080122612, 45.3261338900993, 45.632128122166, 45.9038541941641, 46.1402755917965, 46.1402755917965, 46.1402755917965, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M5_Norm[mass]_Comp[pp_BB1]35",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M5)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 50.7543031509761,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 50.7543031509761,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M5)",
          "_ymin" : 0,
          "_ymax" : 46.1402755917965,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M5_Norm[mass]_Comp[B2_smear]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M5)",
          "fLineColor" : 591,
          "fLineStyle" : 11,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 222,
          "fX" : [5.926, 5.926, 5.93, 5.934, 5.938, 5.942, 5.946, 5.947, 5.94725, 5.947375, 5.9474375, 5.9475, 5.948, 5.9485, 5.94875, 5.948875, 5.9489375, 5.94896875, 5.949, 5.949125, 5.94925, 5.9495, 5.949625, 5.94965625, 5.9496875, 5.94971875, 5.94975, 5.949875, 5.95, 5.95025, 5.950375, 5.95040625, 5.9504375, 5.95046875, 5.9505, 5.9505625, 5.950625, 5.95075, 5.951, 5.9515, 5.951625, 5.95175, 5.951875, 5.95190625, 5.9519375, 5.95196875, 5.952, 5.9520625, 5.952125, 5.95225, 5.952375, 5.9525, 5.952625, 5.95265625, 5.9526875, 5.95271875, 5.95275, 5.9528125, 5.952875, 5.953, 5.954, 5.954125, 5.95415625, 5.9541875, 5.95421875, 5.95425, 5.9543125, 5.954375, 5.9545, 5.954625, 5.95475, 5.954875, 5.95490625, 5.9549375, 5.955, 5.9550625, 5.955125, 5.95525, 5.955375, 5.9555, 5.955625, 5.9556875, 5.95575, 5.955875, 5.956, 5.956125, 5.95625, 5.956375, 5.95640625, 5.9564375, 5.9565, 5.956625, 5.95675, 5.957, 5.957125, 5.9571875, 5.95725, 5.9575, 5.958, 5.95825, 5.9585, 5.95875, 5.959, 5.9595, 5.96, 5.9605, 5.961, 5.9615, 5.962, 5.9625, 5.963, 5.9635, 5.964, 5.9645, 5.965, 5.9655, 5.966, 5.9665, 5.967, 5.968, 5.969, 5.97, 5.971, 5.972, 5.973, 5.974, 5.975, 5.976, 5.977, 5.978, 5.979, 5.98, 5.981, 5.982, 5.983, 5.984, 5.985, 5.986, 5.987, 5.988, 5.989, 5.99, 5.991, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0, 0, 0, 0, 0, 5.32807736111198e-5, 2.84378695288575e-4, 3.48503506016817e-4, 3.75571293222941e-4, 3.88265925070604e-4, 5.41171647705969e-4, 9.61495854669755e-4, 0.00199408450493823, 0.00237244332773006, 0.00253417634454641, 0.00261034826163491, 0.00310406629422449, 0.00335349224372152, 0.00401007534556025, 0.0044936066292299, 0.00526860848576269, 0.00560219299471371, 0.00568163080642122, 0.00592734455640014, 0.00670014574668456, 0.00712169586489928, 0.00828352892746596, 0.00915923131037112, 0.0105806045544452, 0.0111970353568713, 0.0113441533481813, 0.0120828855609531, 0.0130587766309684, 0.0137006384908926, 0.0147077403176704, 0.0155445258682811, 0.0169672535359728, 0.0193080224162037, 0.0287201416789578, 0.0305405396308587, 0.0321944041098252, 0.0337274707488666, 0.0340952487972243, 0.0360283221138419, 0.0374515353879626, 0.0385485728517417, 0.0403732047554705, 0.04194705903114, 0.0447003489255657, 0.0471382355078578, 0.0493707300724047, 0.0514522389108547, 0.0519530944542197, 0.0543613150890154, 0.0558926517494498, 0.057134988467669, 0.059257993035547, 0.0611246743406402, 0.0644413399839665, 0.0932217692609334, 0.0961623023040151, 0.0973120237113131, 0.0994104931621264, 0.100828052062285, 0.102074936082232, 0.104319638813919, 0.10637269625929, 0.110144101250415, 0.113625057171288, 0.116902674027118, 0.120022588944514, 0.121413776307111, 0.122993053546597, 0.125378731195378, 0.127475495499503, 0.129430989295688, 0.133084701010247, 0.136506984068129, 0.139761845676066, 0.142883642240627, 0.145423381040416, 0.147485572240755, 0.151154980623462, 0.154548852917872, 0.157772782464039, 0.16086887395899, 0.163860390383913, 0.164972721908126, 0.16595024919488, 0.167709610369606, 0.170964206376607, 0.174041738234633, 0.179869614552106, 0.182659182436059, 0.184368129340973, 0.185878948271531, 0.191525490542731, 0.202158284765064, 0.207226503861981, 0.212076028530653, 0.21685297629369, 0.221457853672849, 0.230273858943996, 0.238638266711451, 0.246619624691609, 0.254251925888322, 0.261578440744703, 0.268629444206984, 0.27543122164614, 0.282005055274896, 0.288368903012423, 0.294538194811217, 0.300526356468137, 0.306345185770928, 0.312005134884887, 0.317515528555225, 0.322884736321044, 0.32812031072541, 0.338217339469261, 0.347854504518364, 0.35707208847912, 0.365904411442763, 0.374381035246287, 0.38252766604996, 0.390366844227251, 0.397918480662672, 0.405200279830664, 0.41222807791246, 0.419016116148577, 0.425577264127101, 0.431923203888841, 0.438064583015679, 0.444011142916219, 0.449771827091549, 0.455354873103504, 0.460767891170769, 0.466017931714014, 0.471111543705489, 0.476054825320416, 0.480853468105037, 0.485512795654741, 0.490037797620307, 0.494433159718621, 0.502852344023139, 0.510802694699898, 0.518313120490856, 0.525409609171429, 0.53211564677356, 0.538452561215236, 0.544439806464279, 0.550095199432262, 0.555435118933828, 0.56047467393324, 0.565227846723741, 0.569707615493188, 0.573926059819703, 0.577894451939727, 0.581623336086316, 0.585122597766493, 0.5884015245093, 0.591468859346761, 0.594332848073677, 0.597001281158116, 0.599481531033257, 0.601780585385147, 0.603905076956344, 0.60586131030704, 0.607655285910296, 0.609292721903564, 0.610779073773791, 0.61211955221512, 0.613319139365522, 0.614382603602537, 0.615314513053894, 0.616801012006961, 0.617811621130033, 0.618376814283979, 0.618524827085654, 0.618281890131224, 0.617672429623234, 0.616719240959955, 0.615443639749894, 0.613865593860387, 0.612003839439849, 0.609875983323304, 0.607498593808622, 0.604887281452531, 0.60205677126171, 0.599020967432147, 0.59579301160861, 0.592385335486582, 0.588809708456003, 0.585077280884015, 0.581198623548298, 0.577183763661618, 0.573042217867835, 0.568783022539015, 0.564414761660308, 0.559945592552607, 0.555383269651871, 0.550735166537105, 0.546008296376055, 0.541209330937806, 0.536344618304376, 0.531420199398426, 0.52644182343126, 0.52141496236417, 0.516344824466006, 0.511236367041536, 0.506094308397244, 0.500923139104781, 0.495727132616138, 0.490510355279588, 0.485276675800607, 0.480029774188053, 0.474773150222031, 0.469510131476746, 0.464243880928621, 0.464243880928621, 0.464243880928621, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M5_Norm[mass]_Comp[B2_smear]36",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M5)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 224,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 222,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 0.68037730979422,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 0.68037730979422,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M5)",
          "_ymin" : 0,
          "_ymax" : 0.618524827085654,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M5_Norm[mass]_Comp[B3_smear]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M5)",
          "fLineColor" : 603,
          "fLineStyle" : 12,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 247,
          "fX" : [5.926, 5.926, 5.93, 5.934, 5.938, 5.942, 5.946, 5.95, 5.954, 5.958, 5.96, 5.961, 5.9615, 5.962, 5.963, 5.9635, 5.964, 5.9645, 5.964625, 5.96465625, 5.9646875, 5.96475, 5.965, 5.9655, 5.966, 5.9660625, 5.96609375, 5.966125, 5.96615625, 5.9661875, 5.96625, 5.966375, 5.9665, 5.96675, 5.967, 5.9675, 5.9675625, 5.96759375, 5.967625, 5.96765625, 5.9676875, 5.96775, 5.967875, 5.968, 5.96825, 5.9685, 5.969, 5.9690625, 5.96909375, 5.969125, 5.96915625, 5.9691875, 5.96925, 5.969375, 5.9695, 5.96975, 5.97, 5.97025, 5.9705, 5.97075, 5.970875, 5.971, 5.971125, 5.97125, 5.9715, 5.97175, 5.972, 5.9720625, 5.97209375, 5.972125, 5.97215625, 5.9721875, 5.97225, 5.972375, 5.9725, 5.972625, 5.97275, 5.973, 5.97325, 5.9735, 5.9735625, 5.97359375, 5.973625, 5.9736875, 5.97375, 5.973875, 5.974, 5.974125, 5.97425, 5.9745, 5.97475, 5.975, 5.97503125, 5.9750625, 5.97509375, 5.975125, 5.9751875, 5.97525, 5.975375, 5.9755, 5.975625, 5.97575, 5.976, 5.97625, 5.9765, 5.976625, 5.9766875, 5.97675, 5.976875, 5.977, 5.97725, 5.9775, 5.97775, 5.978, 5.97803125, 5.9780625, 5.978125, 5.97825, 5.978375, 5.9785, 5.97875, 5.979, 5.97925, 5.9795, 5.9795625, 5.979625, 5.97975, 5.98, 5.98025, 5.9805, 5.981, 5.9810625, 5.981125, 5.98125, 5.9815, 5.982, 5.9825, 5.982625, 5.98275, 5.983, 5.9835, 5.984, 5.9845, 5.985, 5.9855, 5.986, 5.9865, 5.987, 5.9875, 5.988, 5.989, 5.99, 5.991, 5.992, 5.993, 5.994, 5.995, 5.996, 5.997, 5.998, 5.999, 6, 6.001, 6.002, 6.003, 6.004, 6.005, 6.006, 6.007, 6.008, 6.009, 6.01, 6.011, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 1.59202755005956e-4, 7.0818673692598e-4, 0.00187353282420596, 0.00220616216342903, 0.00407881927830898, 0.00607049147328869, 0.010372725296723, 0.0129514709178538, 0.0149391935790317, 0.0153844895847643, 0.0174456363771185, 0.0184392517889941, 0.0198804132838795, 0.0237296160092809, 0.0289821560361291, 0.0330807395426671, 0.0335460012614817, 0.0337754749410282, 0.0357475814771294, 0.0382050009668081, 0.0397976952295679, 0.0422478454013577, 0.0460042651061805, 0.0490775081270446, 0.0542369961795158, 0.0586504167862585, 0.0662190743794486, 0.0670820375051856, 0.0675079088251901, 0.0721073807099051, 0.0752473983610321, 0.0775798570464583, 0.0813291419910596, 0.0872569887957432, 0.0921946099086279, 0.100591288565137, 0.107847478409303, 0.120400498247743, 0.121838726125993, 0.122548944992417, 0.130418165186378, 0.134304024858677, 0.137411213986664, 0.142584249279808, 0.150997725827483, 0.158132547937163, 0.170430657423264, 0.181175750854615, 0.190922916658729, 0.199943673532381, 0.229051031534655, 0.239837062316962, 0.249151399367576, 0.257596465346117, 0.265437389906531, 0.279836544360592, 0.293000507650024, 0.305253289380657, 0.308198418455958, 0.317109535187937, 0.3232730146524, 0.328051599158549, 0.332217072065691, 0.339548283001722, 0.35211349118553, 0.363167389357271, 0.373303403367943, 0.382790200342859, 0.40036285697654, 0.416565196048324, 0.431741175135538, 0.435400896463459, 0.446042123691232, 0.451693944291767, 0.46064482341421, 0.46827671672215, 0.481690741799211, 0.493717686121665, 0.504877526633768, 0.515412183472148, 0.535107460381846, 0.553434342119899, 0.570718067397536, 0.572815938820038, 0.578945525329879, 0.585609835905678, 0.590557087697314, 0.598901678460939, 0.606270635631426, 0.61954605473369, 0.631680360963271, 0.643078884845343, 0.653935299530489, 0.674431088821859, 0.693689018025424, 0.711983554099133, 0.729996796268854, 0.737351974053728, 0.744055025758243, 0.756421287646903, 0.767941827953031, 0.789427298539982, 0.809504164311578, 0.828556831395721, 0.846792636842133, 0.849021747027268, 0.854894833480885, 0.862058732695359, 0.874168505978491, 0.885214377462581, 0.895690518329437, 0.915542458865828, 0.93435419578196, 0.952379532526059, 0.969759361367024, 0.976492270389178, 0.982181255150058, 0.992447824260316, 1.01140132095135, 1.02927406043761, 1.04642361835936, 1.07909277057998, 1.08448309819205, 1.08911347509573, 1.09785272895651, 1.11446172498681, 1.14585139222983, 1.17558480094943, 1.18382834208258, 1.19139702893219, 1.20606499796129, 1.23423806641544, 1.26135489846764, 1.28809166930127, 1.31358205239827, 1.33827017636294, 1.36238019785129, 1.3856763134648, 1.4083291665721, 1.43042182853123, 1.45191113454457, 1.49332745716759, 1.53281566238948, 1.5705660396201, 1.60673336445188, 1.64144536940581, 1.67481068812246, 1.70692322194156, 1.7378650987282, 1.7677088267946, 1.79651892588561, 1.82435319542008, 1.85126372050649, 1.87729768273522, 1.90249802230648, 1.9269039848697, 1.95055157758616, 1.97347395278012, 1.99570173316794, 2.01726328948283, 2.03818497895831, 2.05849135136804, 2.07820532798173, 2.09734835775249, 2.11594055425125, 2.15154693416758, 2.18516291537893, 2.21691200001259, 2.24690504151752, 2.27524209656023, 2.30201393434518, 2.32730327872602, 2.35118583944118, 2.37373117516179, 2.39500342109795, 2.41506190656872, 2.43396168245217, 2.45175397426761, 2.46848657347057, 2.48420417707556, 2.49894868381139, 2.51275945350357, 2.52567353518616, 2.53772586848891, 2.54894946208203, 2.55937555233735, 2.56903374486082, 2.57795214113678, 2.5861574521847, 2.59367510084485, 2.60052931407765, 2.60674320646285, 2.61233885592178, 2.61733737254674, 2.62175896130459, 2.62562297928145, 2.63175180167711, 2.63586362317271, 2.63808759582568, 2.63854339518375, 2.63734220742314, 2.63458757840013, 2.63037614820889, 2.62479829017243, 2.61793866956512, 2.60987673452128, 2.60068714933497, 2.59044017856655, 2.57920202893368, 2.56703515480861, 2.55399853219951, 2.5401479053267, 2.5255360092724, 2.5102127716613, 2.49422549589686, 2.4776190281174, 2.46043590973387, 2.442716517158, 2.42449919011366, 2.405820349744, 2.38671460757126, 2.36721486623431, 2.34735241281609, 2.32715700547553, 2.3066569540148, 2.28587919494041, 2.26484936151332, 2.24359184922889, 2.22212987711976, 2.20048554523257, 2.17867988859361, 2.15673292794557, 2.13466371750967, 2.11249039000262, 2.09023019911502, 2.09023019911502, 2.09023019911502, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M5_Norm[mass]_Comp[B3_smear]37",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M5)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 249,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 247,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 2.90239773470213,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 2.90239773470213,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M5)",
          "_ymin" : 0,
          "_ymax" : 2.63854339518375,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M5_Norm[mass]_Comp[background_M5]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M5)",
          "fLineColor" : 8,
          "fLineStyle" : 15,
          "fLineWidth" : 2,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 95,
          "fX" : [5.926, 5.926, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.946, 5.948, 5.95, 5.951, 5.952, 5.954, 5.958, 5.962, 5.964, 5.966, 5.968, 5.969, 5.9695, 5.97, 5.9705, 5.971, 5.972, 5.974, 5.978, 5.98, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.01, 6.014, 6.018, 6.022, 6.026, 6.03, 6.034, 6.038, 6.042, 6.046, 6.05, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0.428827319850303, 0.428827319850303, 0.448388521081666, 0.478169503931802, 0.518040704113575, 0.567872557339839, 0.62753549932345, 0.696899965777298, 0.86426849572058, 0.962868364943248, 1.07794102186214, 1.14493051010548, 1.22325898790119, 1.40278494755539, 1.78784035139806, 2.16833259649037, 2.37064399140876, 2.5894273394766, 2.85293695519294, 2.98559293273606, 3.07612481891133, 3.15235440403532, 3.22469734620329, 3.32787052528431, 3.49308050837809, 3.90449882902562, 4.72252651199745, 5.12911850067732, 5.51184296654079, 6.24356393110863, 6.95356581319979, 7.65882161007968, 8.36672500195844, 9.08101764288184, 9.80379665792891, 10.5362503216848, 11.2790065098138, 12.0323222262914, 12.7961961057288, 13.5704395377296, 14.354723859634, 15.1486129020994, 15.9515861557182, 16.7630557050772, 17.5823788902694, 18.4088679607533, 19.2417975629061, 20.0804106356863, 20.9239231156602, 21.7715277373923, 22.6223971367586, 23.4756864102428, 24.3305352447607, 25.186069704852, 26.041403743886, 26.8956404909801, 27.7478733541623, 28.5971869718262, 29.4426580380671, 30.2833560224674, 31.1183438010111, 31.9466782117311, 32.7674105462695, 33.5795869865845, 34.3822489944871, 35.174433660419, 35.9551740168692, 36.7234993209735, 37.478435310161, 38.2190044341311, 38.9442260659754, 39.6531166948558, 40.3446901023223, 41.0179575240682, 41.6719277986883, 42.3056075047972, 42.9180010877025, 43.5081109766682, 44.0749376936917, 44.6174799545958, 45.1347347631546, 45.625697498882, 46.0893619990485, 46.5247206354237, 46.9307643861954, 47.3064829034611, 47.6508645766555, 47.9628965922329, 48.2415649898977, 48.4858547156435, 48.6947496718401, 48.6947496718401, 48.6947496718401, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M5_Norm[mass]_Comp[background_M5]38",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M5)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 53.5642246390241,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 53.5642246390241,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M5)",
          "_ymin" : 0,
          "_ymax" : 48.6947496718401,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M5_Norm[mass]_Comp[Lb2S_Lb2SMM]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M5)",
          "fLineColor" : 632,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1179,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 79,
          "fX" : [5.93, 5.93, 5.934, 5.938, 5.942, 5.946, 5.95, 5.954, 5.958, 5.962, 5.966, 5.97, 5.974, 5.978, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.01, 6.014, 6.018, 6.022, 6.026, 6.03, 6.034, 6.038, 6.042, 6.046, 6.05, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.23],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M5_Norm[mass]_Comp[Lb2S_Lb2SMM]39",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M5)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1.1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 1.1,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M5)",
          "_ymin" : 0,
          "_ymax" : 0,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M5_Norm[mass]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M5)",
          "fLineColor" : 801,
          "fLineStyle" : 1,
          "fLineWidth" : 3,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 95,
          "fX" : [5.926, 5.926, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.946, 5.948, 5.95, 5.951, 5.952, 5.954, 5.958, 5.962, 5.964, 5.966, 5.968, 5.969, 5.9695, 5.97, 5.9705, 5.971, 5.972, 5.974, 5.978, 5.98, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.01, 6.014, 6.018, 6.022, 6.026, 6.03, 6.034, 6.038, 6.042, 6.046, 6.05, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0.428827319850303, 0.428827319850303, 0.448388521081666, 0.478169503931802, 0.518040704113575, 0.567872557339839, 0.62753549932345, 0.696899965777298, 0.86426849572058, 0.962868364943248, 1.07794102186214, 1.14493051010548, 1.22325898790119, 1.40278494755539, 1.78784035139806, 2.16833259649037, 2.37064399140876, 2.5894273394766, 2.85293695519294, 2.98559293273606, 3.07612481891133, 3.15235440403532, 3.22469734620329, 3.32787052528431, 3.49308050837809, 3.90449882902562, 4.72252651199745, 5.12911850067732, 5.51184296654079, 6.24356393110863, 6.95356581319979, 7.65882161007968, 8.36672500195844, 9.08101764288184, 9.80379665792891, 10.5362503216848, 11.2790065098138, 12.0323222262914, 12.7961961057288, 13.5704395377296, 14.354723859634, 15.1486129020994, 15.9515861557182, 16.7630557050772, 17.5823788902694, 18.4088679607533, 19.2417975629061, 20.0804106356863, 20.9239231156602, 21.7715277373923, 22.6223971367586, 23.4756864102428, 24.3305352447607, 25.186069704852, 26.041403743886, 26.8956404909801, 27.7478733541623, 28.5971869718262, 29.4426580380671, 30.2833560224674, 31.1183438010111, 31.9466782117311, 32.7674105462695, 33.5795869865845, 34.3822489944871, 35.174433660419, 35.9551740168692, 36.7234993209735, 37.478435310161, 38.2190044341311, 38.9442260659754, 39.6531166948558, 40.3446901023223, 41.0179575240682, 41.6719277986883, 42.3056075047972, 42.9180010877025, 43.5081109766682, 44.0749376936917, 44.6174799545958, 45.1347347631546, 45.625697498882, 46.0893619990485, 46.5247206354237, 46.9307643861954, 47.3064829034611, 47.6508645766555, 47.9628965922329, 48.2415649898977, 48.4858547156435, 48.6947496718401, 48.6947496718401, 48.6947496718401, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M5_Norm[mass]40",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M5)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 53.5642246390241,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 53.5642246390241,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M5)",
          "_ymin" : 0,
          "_ymax" : 48.6947496718401,
          "_normValue" : 0
        }, {
          "_typename" : "RooHist",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "h_ds_1000_Cut[sampleA==sampleA::PP2]",
          "fTitle" : "Histogram of ds_1000_plot__mass",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 0.75,
          "fNpoints" : 75,
          "fX" : [5.932, 5.936, 5.94, 5.944, 5.948, 5.952, 5.956, 5.96, 5.964, 5.968, 5.972, 5.976, 5.98, 5.984, 5.988, 5.992, 5.996, 6, 6.004, 6.008, 6.012, 6.016, 6.02, 6.024, 6.028, 6.032, 6.036, 6.04, 6.044, 6.048, 6.052, 6.056, 6.06, 6.064, 6.068, 6.072, 6.076, 6.08, 6.084, 6.088, 6.092, 6.096, 6.1, 6.104, 6.108, 6.112, 6.116, 6.12, 6.124, 6.128, 6.132, 6.136, 6.14, 6.144, 6.148, 6.152, 6.156, 6.16, 6.164, 6.168, 6.172, 6.176, 6.18, 6.184, 6.188, 6.192, 6.196, 6.2, 6.204, 6.208, 6.212, 6.216, 6.22, 6.224, 6.228],
          "fY" : [1, 1, 0, 1, 1, 1, 0, 2, 2, 3, 3, 5, 11, 3, 5, 8, 4, 14, 3, 9, 13, 11, 11, 13, 11, 18, 14, 18, 11, 19, 20, 18, 28, 23, 23, 37, 25, 29, 29, 17, 29, 34, 27, 29, 28, 35, 30, 28, 45, 22, 35, 36, 42, 30, 42, 47, 43, 38, 34, 42, 40, 49, 35, 43, 55, 50, 30, 47, 45, 51, 36, 51, 56, 47, 47],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_h_ds_1000_Cut[sampleA==sampleA::PP2]3006",
            "fTitle" : "Histogram of ds_1000_plot__mass",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 70.9806673857851,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 70.9806673857851,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002],
          "fEXhigh" : [0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002],
          "fEYlow" : [0.82724622097655, 0.82724622097655, 0, 0.82724622097655, 0.82724622097655, 0.82724622097655, 0, 1.29181456018103, 1.29181456018103, 1.63270468610957, 1.63270468610957, 2.15969114440678, 3.26557940095131, 1.63270468610957, 2.15969114440678, 2.76838605646272, 1.91433918622288, 3.69650031882412, 1.63270468610957, 2.94346103725076, 3.5586623304375, 3.26557940095131, 3.26557940095131, 3.5586623304375, 3.26557940095131, 4.20288721196007, 3.69650031882412, 4.20288721196007, 3.26557940095131, 4.32021937465496, 4.43444798221412, 4.20288721196007, 5.25971089793461, 4.76071662107231, 4.76071662107231, 6.05514266189532, 4.96633466721007, 5.35393156485154, 5.35393156485154, 4.08218389934171, 5.35393156485154, 5.80212840935486, 5.16377123855587, 5.35393156485154, 5.25971089793461, 5.88767477058538, 5.44652245543606, 5.25971089793461, 6.68317934450653, 4.65450239544497, 5.88767477058538, 5.97199579039322, 6.45483071102782, 5.44652245543606, 6.45483071102782, 6.83117232107667, 6.53183400521367, 6.13716310988257, 5.80212840935486, 6.45483071102782, 6.29800017766426, 6.97602630329686, 5.88767477058538, 6.53183400521367, 7.39357955269438, 7.04733682585609, 5.44652245543606, 6.83117232107667, 6.68317934450653, 7.11793294252879, 5.97199579039322, 7.11793294252879, 7.46090009529179, 6.83117232107667, 6.83117232107667],
          "fEYhigh" : [2.29952655911586, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.29952655911586, 1.14787446444932, 2.63785962345524, 2.63785962345524, 2.9181858328834, 2.9181858328834, 3.38247265214689, 4.41652052316603, 2.9181858328834, 3.38247265214689, 3.94514151986907, 3.16275317226094, 4.83038075568817, 2.9181858328834, 4.11020413766764, 4.69757337260906, 4.41652052316603, 4.41652052316603, 4.69757337260906, 4.41652052316603, 5.32100732238368, 4.83038075568817, 5.32100732238368, 4.41652052316603, 5.4351961614818, 5.54651922951146, 5.32100732238368, 6.35444601200602, 5.8652346956897, 5.8652346956897, 7.13755508118677, 6.06658917312032, 6.44701964227479, 6.44701964227479, 5.20371938988384, 6.44701964227479, 6.88810053038505, 6.2602438465527, 6.44701964227479, 6.35444601200602, 6.97240965830357, 6.53804637266794, 6.35444601200602, 7.75790450041968, 5.76136640411342, 6.97240965830357, 7.0555452840609, 7.53218018651548, 6.53804637266794, 7.53218018651548, 7.90428920652069, 7.60827827535264, 7.21848358047952, 6.88810053038505, 7.53218018651548, 7.37726075879658, 8.04763434666193, 6.97240965830357, 7.60827827535264, 8.46116562362432, 8.1182246064733, 6.53804637266794, 7.90428920652069, 7.75790450041968, 8.18812173724121, 7.0555452840609, 8.18812173724121, 8.52787944162286, 7.90428920652069, 7.90428920652069],
          "_yAxisLabel" : "Events \/ ( 0.004 )",
          "_ymin" : 0,
          "_ymax" : 64.5278794416229,
          "_normValue" : 0,
          "_nominalBinWidth" : 0.00400000000000001,
          "_nSigma" : 1,
          "_entries" : 1843,
          "_rawEntries" : 52755
        }, {"$ref":77}],
        "opt" : ["", "FUNC", "l", "l", "l", "l", "fl", "l", "zp", "AXISSAME"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_1",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }, {
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0.3664122,
      "fTopMargin" : 0,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.88701325455013,
      "fY1" : -69.3968568010673,
      "fX2" : 6.2297,
      "fY2" : 119.999,
      "fXtoAbsPixelk" : -16320.0434476868,
      "fXtoPixelk" : -16320.0434476868,
      "fXtoPixel" : 2772.21110128687,
      "fYtoAbsPixelk" : 880.000220087029,
      "fYtoPixelk" : 207.500220087029,
      "fYtoPixel" : -1.72918249391269,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 1000.00005,
      "fVtoPixelk" : 327.5,
      "fVtoPixel" : -327.5,
      "fAbsPixeltoXk" : 5.88701325455013,
      "fPixeltoXk" : 5.88701325455013,
      "fPixeltoX" : 3.60722889947232e-4,
      "fAbsPixeltoYk" : 508.911102896848,
      "fPixeltoYk" : -69.3968568010673,
      "fPixeltoY" : -0.578307959697915,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.3275,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.3275,
      "fUxmin" : 5.9303,
      "fUymin" : 1e-4,
      "fUxmax" : 6.2297,
      "fUymax" : 119.999,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.9303,
          "fY1" : 1e-4,
          "fX2" : 6.2297,
          "fY2" : 119.999,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "frame_132c49f0",
          "fTitle" : "A RooPlot of \"\"",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 77,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 512,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 75,
            "fXmin" : 5.9303,
            "fXmax" : 6.2297,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 1,
          "fTsumw" : 0,
          "fTsumw2" : 0,
          "fTsumwx" : 0,
          "fTsumwx2" : 0,
          "fMaximum" : 119.999,
          "fMinimum" : 1e-4,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 72.2284742620695, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M6_Norm[mass]_Comp[pp_BB1]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M6)",
          "fLineColor" : 600,
          "fLineStyle" : 14,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 86,
          "fX" : [5.926, 5.926, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.944, 5.946, 5.948, 5.95, 5.954, 5.958, 5.962, 5.966, 5.97, 5.974, 5.978, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.01, 6.014, 6.018, 6.022, 6.026, 6.03, 6.034, 6.038, 6.042, 6.046, 6.05, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0.422544987980549, 0.422544987980549, 0.441819617083182, 0.471164307726616, 0.510451393744032, 0.559553208968609, 0.618342087233524, 0.686690362371988, 0.764470368217116, 0.851554438602114, 0.947814907360205, 1.05312410832448, 1.29037804220442, 1.56229491090745, 1.86785338509887, 2.20603213544424, 2.57580983260883, 2.97616514725822, 3.40607675005765, 3.86452331167273, 4.35048350276868, 4.86293599401113, 5.40085945606527, 5.96323255959677, 6.54903397527079, 7.15724237375301, 7.78683642570858, 8.4367948018032, 9.10609617270199, 9.79371920907069, 10.4986425815744, 11.2198449608788, 11.9563050176491, 12.707001422551, 13.4709128462495, 14.2470179594105, 15.034295432699, 15.8317239367808, 16.6382821423209, 17.4529487199851, 18.2747023404385, 19.1025216743468, 19.9353853923752, 20.7722721651893, 21.6121606634544, 22.454029557836, 23.2968575189993, 24.1396232176101, 24.9813053243335, 25.8208825098351, 26.6573334447801, 27.4896367998343, 28.3167712456627, 29.137715452931, 29.9514480923044, 30.7569478344486, 31.5531933500288, 32.3391633097105, 33.113836384159, 33.87619124404, 34.6252065600186, 35.3598610027605, 36.0791332429308, 36.7820019511952, 37.467445798219, 38.1344434546677, 38.7819735912065, 39.4090148785012, 40.0145459872167, 40.597545588019, 41.156992351573, 41.6918649485446, 42.2011420495987, 42.6838023254012, 43.1388244466172, 43.5651870839123, 43.9618689079519, 44.3278485894012, 44.6621047989258, 44.9636162071912, 45.2313614848628, 45.4643193026058, 45.4643193026058, 45.4643193026058, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M6_Norm[mass]_Comp[pp_BB1]41",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M6)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 50.0107512328663,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 50.0107512328663,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M6)",
          "_ymin" : 0,
          "_ymax" : 45.4643193026058,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M6_Norm[mass]_Comp[B2_smear]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M6)",
          "fLineColor" : 591,
          "fLineStyle" : 11,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 222,
          "fX" : [5.926, 5.926, 5.93, 5.934, 5.938, 5.942, 5.946, 5.947, 5.94725, 5.947375, 5.9474375, 5.9475, 5.948, 5.9485, 5.94875, 5.948875, 5.9489375, 5.94896875, 5.949, 5.949125, 5.94925, 5.9495, 5.949625, 5.94965625, 5.9496875, 5.94971875, 5.94975, 5.949875, 5.95, 5.95025, 5.950375, 5.95040625, 5.9504375, 5.95046875, 5.9505, 5.9505625, 5.950625, 5.95075, 5.951, 5.9515, 5.951625, 5.95175, 5.951875, 5.95190625, 5.9519375, 5.95196875, 5.952, 5.9520625, 5.952125, 5.95225, 5.952375, 5.9525, 5.952625, 5.95265625, 5.9526875, 5.95271875, 5.95275, 5.9528125, 5.952875, 5.953, 5.954, 5.954125, 5.95415625, 5.9541875, 5.95421875, 5.95425, 5.9543125, 5.954375, 5.9545, 5.954625, 5.95475, 5.954875, 5.95490625, 5.9549375, 5.955, 5.9550625, 5.955125, 5.95525, 5.955375, 5.9555, 5.955625, 5.9556875, 5.95575, 5.955875, 5.956, 5.956125, 5.95625, 5.956375, 5.95640625, 5.9564375, 5.9565, 5.956625, 5.95675, 5.957, 5.957125, 5.9571875, 5.95725, 5.9575, 5.958, 5.95825, 5.9585, 5.95875, 5.959, 5.9595, 5.96, 5.9605, 5.961, 5.9615, 5.962, 5.9625, 5.963, 5.9635, 5.964, 5.9645, 5.965, 5.9655, 5.966, 5.9665, 5.967, 5.968, 5.969, 5.97, 5.971, 5.972, 5.973, 5.974, 5.975, 5.976, 5.977, 5.978, 5.979, 5.98, 5.981, 5.982, 5.983, 5.984, 5.985, 5.986, 5.987, 5.988, 5.989, 5.99, 5.991, 5.992, 5.994, 5.996, 5.998, 6, 6.002, 6.004, 6.006, 6.008, 6.01, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0, 0, 0, 0, 0, 5.25002088322266e-5, 2.80212539687495e-4, 3.43397920198882e-4, 3.70069163588096e-4, 3.8257781873479e-4, 5.33243468385263e-4, 9.47409914313768e-4, 0.00196487111284201, 0.00233768696861518, 0.00249705059234741, 0.00257210658878405, 0.00305859163880177, 0.00330436349137183, 0.00395132763295573, 0.00442777517020157, 0.00519142322851061, 0.00552012071535546, 0.00559839476096632, 0.00584050879784191, 0.00660198842972282, 0.00701736282726918, 0.0081621750039491, 0.00902504832318717, 0.0104255984106742, 0.0110329984851212, 0.0111779611938672, 0.0119058709596803, 0.0128674651990443, 0.0134999237653071, 0.0144922715230002, 0.0153167981425928, 0.0167186828113547, 0.0190251593639859, 0.0282993908241928, 0.0300931198967115, 0.0317227552161924, 0.0332333623873802, 0.0335957524773517, 0.0355005062174372, 0.0369028693784808, 0.0379838352136533, 0.0397817362104907, 0.0413325334783235, 0.0440454876011, 0.0464476590788224, 0.0486474475374318, 0.050698462214928, 0.0511919802109946, 0.0535649203481563, 0.0550738228849706, 0.0562979593365637, 0.0583898618299259, 0.060229196203257, 0.0634972726049284, 0.091856067812184, 0.0947535219664088, 0.0958863999238983, 0.0979541267403264, 0.0993509183641398, 0.100579535499367, 0.102791353275137, 0.104814333373234, 0.108530487178922, 0.111960447001117, 0.115190046681088, 0.118264254760303, 0.119635061190295, 0.121191201975377, 0.123541929381881, 0.125607976032065, 0.127534821791085, 0.131135006529902, 0.13450715304814, 0.137714330845217, 0.140790393005415, 0.143292924562884, 0.145324904606191, 0.148940556056542, 0.152284708029764, 0.155461406920616, 0.158512140591169, 0.161459831219309, 0.162555867056515, 0.163519073541998, 0.165252660027783, 0.168459576114986, 0.171492022047799, 0.177234519819112, 0.179983220457885, 0.18166713124428, 0.183155816636516, 0.188719636910255, 0.199196660408766, 0.204190629958414, 0.208969108959124, 0.213676074307836, 0.218213490108461, 0.22690034066321, 0.235142209629949, 0.243006640499165, 0.250527128276285, 0.257746309491254, 0.264694015561521, 0.271396146776663, 0.277873673564412, 0.284144290759935, 0.290223202266505, 0.296123637192695, 0.301857220488337, 0.307434251194224, 0.312863917447796, 0.318154466174182, 0.323313339271483, 0.333262446270308, 0.342758426589989, 0.35184097269565, 0.360543901888257, 0.368896342923091, 0.376923625364475, 0.384647959368795, 0.392088964125563, 0.399264084738191, 0.406188925387427, 0.412877518679227, 0.419342545661864, 0.425595517233931, 0.431646924989948, 0.437506367626616, 0.443182657622492, 0.448683911858906, 0.454017629064631, 0.459190756371486, 0.464209746809098, 0.469080609214257, 0.473808951751898, 0.478400020026592, 0.482858730590601, 0.487189700514929, 0.495485543540977, 0.50331942136463, 0.510719819213996, 0.517712344142873, 0.5243201381122, 0.530564216585387, 0.5364637485291, 0.542036289836673, 0.547297979372671, 0.552263704754619, 0.556947243434787, 0.561361383470228, 0.565518027472914, 0.569428282540719, 0.573102538433397, 0.576550535835025, 0.579781426212093, 0.58280382451097, 0.585625855725337, 0.588255196192696, 0.590699110339878, 0.59296448348314, 0.595057851195182, 0.596985425674219, 0.598753119486217, 0.60036656699776, 0.601831143772764, 0.603151984168561, 0.604333997334665, 0.605381881791757, 0.606300138744369, 0.607764860447445, 0.608760664119447, 0.609317577178354, 0.609463421588469, 0.609224043667012, 0.608623511771999, 0.607684287348496, 0.606427373730769, 0.604872446256355, 0.603037966588587, 0.600941283621877, 0.598598722928083, 0.596025666368853, 0.593236623229119, 0.590245294008018, 0.58706462782487, 0.583706874250479, 0.580183630252904, 0.576505882846104, 0.572684047945583, 0.568728005865164, 0.56464713382962, 0.560450335827917, 0.556146070089593, 0.551742374430567, 0.547246889684101, 0.542666881406068, 0.538009260021116, 0.533280599556731, 0.528487155095359, 0.523634879059979, 0.518729436435794, 0.513776219019713, 0.508780358779309, 0.503746740394699, 0.498680013049047, 0.493584601527012, 0.488464716674393, 0.483324365267353, 0.478167359334727, 0.472997324973144, 0.467817710690835, 0.462631795312952, 0.457442695478228, 0.457442695478228, 0.457442695478228, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M6_Norm[mass]_Comp[B2_smear]42",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M6)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 224,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 222,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 0.670409763747316,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 0.670409763747316,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M6)",
          "_ymin" : 0,
          "_ymax" : 0.609463421588469,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M6_Norm[mass]_Comp[B3_smear]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M6)",
          "fLineColor" : 603,
          "fLineStyle" : 12,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 247,
          "fX" : [5.926, 5.926, 5.93, 5.934, 5.938, 5.942, 5.946, 5.95, 5.954, 5.958, 5.96, 5.961, 5.9615, 5.962, 5.963, 5.9635, 5.964, 5.9645, 5.964625, 5.96465625, 5.9646875, 5.96475, 5.965, 5.9655, 5.966, 5.9660625, 5.96609375, 5.966125, 5.96615625, 5.9661875, 5.96625, 5.966375, 5.9665, 5.96675, 5.967, 5.9675, 5.9675625, 5.96759375, 5.967625, 5.96765625, 5.9676875, 5.96775, 5.967875, 5.968, 5.96825, 5.9685, 5.969, 5.9690625, 5.96909375, 5.969125, 5.96915625, 5.9691875, 5.96925, 5.969375, 5.9695, 5.96975, 5.97, 5.97025, 5.9705, 5.97075, 5.970875, 5.971, 5.971125, 5.97125, 5.9715, 5.97175, 5.972, 5.9720625, 5.97209375, 5.972125, 5.97215625, 5.9721875, 5.97225, 5.972375, 5.9725, 5.972625, 5.97275, 5.973, 5.97325, 5.9735, 5.9735625, 5.97359375, 5.973625, 5.9736875, 5.97375, 5.973875, 5.974, 5.974125, 5.97425, 5.9745, 5.97475, 5.975, 5.97503125, 5.9750625, 5.97509375, 5.975125, 5.9751875, 5.97525, 5.975375, 5.9755, 5.975625, 5.97575, 5.976, 5.97625, 5.9765, 5.976625, 5.9766875, 5.97675, 5.976875, 5.977, 5.97725, 5.9775, 5.97775, 5.978, 5.97803125, 5.9780625, 5.978125, 5.97825, 5.978375, 5.9785, 5.97875, 5.979, 5.97925, 5.9795, 5.9795625, 5.979625, 5.97975, 5.98, 5.98025, 5.9805, 5.981, 5.9810625, 5.981125, 5.98125, 5.9815, 5.982, 5.9825, 5.982625, 5.98275, 5.983, 5.9835, 5.984, 5.9845, 5.985, 5.9855, 5.986, 5.9865, 5.987, 5.9875, 5.988, 5.989, 5.99, 5.991, 5.992, 5.993, 5.994, 5.995, 5.996, 5.997, 5.998, 5.999, 6, 6.001, 6.002, 6.003, 6.004, 6.005, 6.006, 6.007, 6.008, 6.009, 6.01, 6.011, 6.012, 6.014, 6.016, 6.018, 6.02, 6.022, 6.024, 6.026, 6.028, 6.03, 6.032, 6.034, 6.036, 6.038, 6.04, 6.042, 6.044, 6.046, 6.048, 6.05, 6.052, 6.054, 6.056, 6.058, 6.06, 6.062, 6.064, 6.066, 6.068, 6.07, 6.072, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 1.56870430325999e-4, 6.97811782017135e-4, 0.001846085517503, 0.00217384182788232, 0.00401906446522469, 0.00598155860851452, 0.0102207645897173, 0.012761731517538, 0.0147203339878034, 0.0151591063949712, 0.0171900573308992, 0.0181691162500343, 0.0195891646899214, 0.023381976490968, 0.0285575666639232, 0.0325961058108971, 0.0330545514329087, 0.0332806633168243, 0.035223878438669, 0.0376452966661549, 0.039214657914756, 0.0416289133200573, 0.045330301374294, 0.0483585213015263, 0.0534424227140535, 0.0577911865891728, 0.0652489631432874, 0.0660992838358204, 0.0665189161294331, 0.0710510056262549, 0.0741450219336052, 0.076443310036011, 0.080137667854457, 0.0859786715426314, 0.0908439563722563, 0.0991176234586482, 0.106267509924739, 0.118636627681986, 0.120053785482801, 0.120753599623565, 0.128507535528194, 0.132336467250872, 0.135398135973837, 0.140495386159594, 0.148785605047591, 0.155815901819798, 0.167933843668284, 0.178521521189354, 0.188125890750001, 0.197014493290723, 0.225695427708591, 0.236323442847316, 0.245501324607443, 0.253822670140286, 0.261548724943169, 0.275736931393834, 0.288708042263941, 0.300781320409807, 0.303683303264254, 0.312463871894353, 0.318537056217449, 0.323245634330942, 0.327350082946985, 0.334573891443911, 0.346955018986935, 0.357846977250572, 0.367834498381001, 0.37718231352286, 0.394497530260117, 0.410462504624936, 0.425416155206803, 0.429022261517982, 0.439507594478175, 0.445076615753581, 0.453896364254045, 0.461416450117973, 0.474633959363737, 0.48648470862558, 0.497481057171418, 0.507861381001314, 0.527268121569958, 0.545326513993346, 0.562357032226763, 0.564424169776011, 0.570463957677189, 0.577030635922252, 0.581905410340923, 0.590127752623476, 0.597388754371498, 0.610469688223756, 0.622426226537873, 0.633657761735834, 0.644355129651312, 0.664550655073519, 0.683526455091791, 0.701552975715695, 0.719302323398936, 0.726549747629718, 0.73315459944491, 0.745339695261409, 0.756691459339503, 0.777862167199461, 0.797644906342824, 0.816418451337292, 0.834387101739182, 0.83658355539963, 0.842370600977367, 0.849429548873994, 0.861361913649995, 0.872245962817172, 0.882568627936113, 0.90212973700507, 0.920665881465024, 0.938427146536801, 0.955552360413736, 0.962186632136054, 0.967792273115846, 0.977908436710111, 0.996584264160422, 1.01419516752833, 1.03109348396125, 1.06328403221554, 1.06859539138185, 1.07315793313828, 1.0817691566929, 1.09813483048076, 1.12906463824708, 1.15836245172228, 1.16648522475418, 1.17394303013612, 1.188396113021, 1.21615644525797, 1.24287601498493, 1.2692210914005, 1.29433803969357, 1.31866448197238, 1.34242129099183, 1.36537611787959, 1.3876971060743, 1.40946610993636, 1.43064059703361, 1.47145016940659, 1.51035987135068, 1.54755720453071, 1.58319467707249, 1.61739815021213, 1.65027466610439, 1.68191675043184, 1.71240532788411, 1.74181184452469, 1.77019987488241, 1.79762637161305, 1.82414265677688, 1.84979522075267, 1.87462637466553, 1.89867478921507, 1.92197594405668, 1.94456250583218, 1.96646464863428, 1.9877103275642, 2.00832551372126, 2.02833439722429, 2.04775956354575, 2.06662214741103, 2.08494196772668, 2.12002671321125, 2.15315021938585, 2.18443417906829, 2.21398782170147, 2.24190973811904, 2.26828936775412, 2.29320822255369, 2.31674090310645, 2.3389559490471, 2.35991655600319, 2.37968118411763, 2.39830407777164, 2.41583571202929, 2.43232317819997, 2.44781051848574, 2.46233901779787, 2.47594745933939, 2.48867234937497, 2.50054811566786, 2.51160728331034, 2.52188063106057, 2.53139733080154, 2.54018507233011, 2.54827017534857, 2.5556776902519, 2.56243148907489, 2.56855434776806, 2.57406802081061, 2.5789933090314, 2.583350121394, 2.58715753140267, 2.59319656638396, 2.59724814958309, 2.59943954097636, 2.59988866286147, 2.59870507253414, 2.59599079890106, 2.59184106627637, 2.58634492401147, 2.57958579703215, 2.57164196955543, 2.5625870120414, 2.55249015967273, 2.54141664923688, 2.52942802014782, 2.51658238441362, 2.50293466960026, 2.48853683821957, 2.47343808645519, 2.45768502471443, 2.44132184213847, 2.42439045690543, 2.40693065391152, 2.38898021120261, 2.37057501635112, 2.35174917381954, 2.3325351042222, 2.31296363628542, 2.29306409221029, 2.27286436705962, 2.25239100271936, 2.23166925692251, 2.21072316776975, 2.18957561413428, 2.16824837229644, 2.14676216911883, 2.12513673203969, 2.10339083613541, 2.08154234847789, 2.05960826999071, 2.05960826999071, 2.05960826999071, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M6_Norm[mass]_Comp[B3_smear]43",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M6)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 249,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 247,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 2.85987752914762,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 2.85987752914762,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M6)",
          "_ymin" : 0,
          "_ymax" : 2.59988866286147,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M6_Norm[mass]_Comp[background_M6]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M6)",
          "fLineColor" : 8,
          "fLineStyle" : 15,
          "fLineWidth" : 2,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 95,
          "fX" : [5.926, 5.926, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.946, 5.948, 5.95, 5.951, 5.952, 5.954, 5.958, 5.962, 5.964, 5.966, 5.968, 5.969, 5.9695, 5.97, 5.9705, 5.971, 5.972, 5.974, 5.978, 5.98, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.01, 6.014, 6.018, 6.022, 6.026, 6.03, 6.034, 6.038, 6.042, 6.046, 6.05, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0.422544987980549, 0.422544987980549, 0.441819617083182, 0.471164307726616, 0.510451393744032, 0.559553208968609, 0.618342087233524, 0.686690362371988, 0.851606938810946, 0.948762317274519, 1.06214915664767, 1.12815724707083, 1.20533821054181, 1.3822341100166, 1.76164844174654, 2.13656646512562, 2.33591399261981, 2.55149215870293, 2.8111413514001, 2.94185391527329, 3.03105950686, 3.10617232649383, 3.17745544259641, 3.27911713180484, 3.4419067841642, 3.84729781525259, 4.65334137047606, 5.05397677549106, 5.43109431754643, 6.152095550132, 6.8516958853884, 7.54661966571063, 8.24415225369317, 8.94798048804851, 9.66017077091639, 10.381893968627, 11.1137687584492, 11.8560483792432, 12.6087314856231, 13.3716322303402, 14.1444267656513, 14.9266853121066, 15.7178949857755, 16.5174764842215, 17.3247965625227, 18.1391775457015, 18.9599047065857, 19.7862320750984, 20.6173870743564, 21.4525742653849, 22.2909784049667, 23.1317669674449, 23.9740922433453, 24.8170931003859, 25.6598964725431, 26.5016186281172, 27.3413662567329, 28.1782374068564, 29.0113222990396, 29.8397040351605, 30.6624592200956, 31.4786585092261, 32.2873670927973, 33.0876451262276, 33.8785481139384, 34.6591272530227, 35.4284297420697, 36.1854990596245, 36.9293752160892, 37.6590949823017, 38.3736920975645, 39.0721974594998, 39.7536392977848, 40.4170433335366, 41.0614329258914, 41.6858292071144, 42.289251207416, 42.8707159704989, 43.4292386607402, 43.963832662803, 44.4735096743835, 44.9572797927128, 45.4141515953728, 45.843132215914, 46.243227414721, 46.6134416455157, 46.9527781178548, 47.2602388559387, 47.5348247540175, 47.7755356286536, 47.9813702680747, 47.9813702680747, 47.9813702680747, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M6_Norm[mass]_Comp[background_M6]44",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M6)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 52.7795072948822,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 52.7795072948822,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M6)",
          "_ymin" : 0,
          "_ymax" : 47.9813702680747,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M6_Norm[mass]_Comp[Lb2S_Lb2SMM]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M6)",
          "fLineColor" : 632,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1179,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 79,
          "fX" : [5.93, 5.93, 5.934, 5.938, 5.942, 5.946, 5.95, 5.954, 5.958, 5.962, 5.966, 5.97, 5.974, 5.978, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.01, 6.014, 6.018, 6.022, 6.026, 6.03, 6.034, 6.038, 6.042, 6.046, 6.05, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.23],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M6_Norm[mass]_Comp[Lb2S_Lb2SMM]45",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M6)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1.1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 1.1,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M6)",
          "_ymin" : 0,
          "_ymax" : 0,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Lb2SMM_M6_Norm[mass]",
          "fTitle" : "Projection of Fit1D(Lb2SMM_M6)",
          "fLineColor" : 801,
          "fLineStyle" : 1,
          "fLineWidth" : 3,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 95,
          "fX" : [5.926, 5.926, 5.93, 5.932, 5.934, 5.936, 5.938, 5.94, 5.942, 5.946, 5.948, 5.95, 5.951, 5.952, 5.954, 5.958, 5.962, 5.964, 5.966, 5.968, 5.969, 5.9695, 5.97, 5.9705, 5.971, 5.972, 5.974, 5.978, 5.98, 5.982, 5.986, 5.99, 5.994, 5.998, 6.002, 6.006, 6.01, 6.014, 6.018, 6.022, 6.026, 6.03, 6.034, 6.038, 6.042, 6.046, 6.05, 6.054, 6.058, 6.062, 6.066, 6.07, 6.074, 6.078, 6.082, 6.086, 6.09, 6.094, 6.098, 6.102, 6.106, 6.11, 6.114, 6.118, 6.122, 6.126, 6.13, 6.134, 6.138, 6.142, 6.146, 6.15, 6.154, 6.158, 6.162, 6.166, 6.17, 6.174, 6.178, 6.182, 6.186, 6.19, 6.194, 6.198, 6.202, 6.206, 6.21, 6.214, 6.218, 6.222, 6.226, 6.23, 6.23, 6.234, 6.234],
          "fY" : [0, 0.422544987980549, 0.422544987980549, 0.441819617083182, 0.471164307726616, 0.510451393744032, 0.559553208968609, 0.618342087233524, 0.686690362371988, 0.851606938810946, 0.948762317274519, 1.06214915664767, 1.12815724707083, 1.20533821054181, 1.3822341100166, 1.76164844174654, 2.13656646512562, 2.33591399261981, 2.55149215870293, 2.8111413514001, 2.94185391527329, 3.03105950686, 3.10617232649383, 3.17745544259641, 3.27911713180484, 3.4419067841642, 3.84729781525259, 4.65334137047606, 5.05397677549106, 5.43109431754643, 6.152095550132, 6.8516958853884, 7.54661966571063, 8.24415225369317, 8.94798048804851, 9.66017077091639, 10.381893968627, 11.1137687584492, 11.8560483792432, 12.6087314856231, 13.3716322303402, 14.1444267656513, 14.9266853121066, 15.7178949857755, 16.5174764842215, 17.3247965625227, 18.1391775457015, 18.9599047065857, 19.7862320750984, 20.6173870743564, 21.4525742653849, 22.2909784049667, 23.1317669674449, 23.9740922433453, 24.8170931003859, 25.6598964725431, 26.5016186281172, 27.3413662567329, 28.1782374068564, 29.0113222990396, 29.8397040351605, 30.6624592200956, 31.4786585092261, 32.2873670927973, 33.0876451262276, 33.8785481139384, 34.6591272530227, 35.4284297420697, 36.1854990596245, 36.9293752160892, 37.6590949823017, 38.3736920975645, 39.0721974594998, 39.7536392977848, 40.4170433335366, 41.0614329258914, 41.6858292071144, 42.289251207416, 42.8707159704989, 43.4292386607402, 43.963832662803, 44.4735096743835, 44.9572797927128, 45.4141515953728, 45.843132215914, 46.243227414721, 46.6134416455157, 46.9527781178548, 47.2602388559387, 47.5348247540175, 47.7755356286536, 47.9813702680747, 47.9813702680747, 47.9813702680747, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Lb2SMM_M6_Norm[mass]46",
            "fTitle" : "Projection of Fit1D(Lb2SMM_M6)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.8952,
              "fXmax" : 6.2648,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 52.7795072948822,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 52.7795072948822,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Lb2SMM_M6)",
          "_ymin" : 0,
          "_ymax" : 47.9813702680747,
          "_normValue" : 0
        }, {
          "_typename" : "RooHist",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "h_ds_1000_Cut[sampleA==sampleA::MM2]",
          "fTitle" : "Histogram of ds_1000_plot__mass",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 0.75,
          "fNpoints" : 75,
          "fX" : [5.932, 5.936, 5.94, 5.944, 5.948, 5.952, 5.956, 5.96, 5.964, 5.968, 5.972, 5.976, 5.98, 5.984, 5.988, 5.992, 5.996, 6, 6.004, 6.008, 6.012, 6.016, 6.02, 6.024, 6.028, 6.032, 6.036, 6.04, 6.044, 6.048, 6.052, 6.056, 6.06, 6.064, 6.068, 6.072, 6.076, 6.08, 6.084, 6.088, 6.092, 6.096, 6.1, 6.104, 6.108, 6.112, 6.116, 6.12, 6.124, 6.128, 6.132, 6.136, 6.14, 6.144, 6.148, 6.152, 6.156, 6.16, 6.164, 6.168, 6.172, 6.176, 6.18, 6.184, 6.188, 6.192, 6.196, 6.2, 6.204, 6.208, 6.212, 6.216, 6.22, 6.224, 6.228],
          "fY" : [1, 0, 1, 1, 2, 1, 0, 3, 2, 4, 1, 1, 8, 2, 3, 4, 11, 7, 8, 10, 15, 11, 11, 8, 15, 18, 19, 15, 17, 17, 19, 22, 19, 27, 27, 20, 18, 23, 33, 24, 26, 17, 35, 39, 32, 32, 30, 35, 30, 32, 43, 48, 30, 45, 36, 41, 37, 41, 44, 29, 35, 39, 46, 34, 42, 41, 44, 31, 53, 48, 53, 53, 60, 43, 44],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_h_ds_1000_Cut[sampleA==sampleA::MM2]3007",
            "fTitle" : "Histogram of ds_1000_plot__mass",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.9,
              "fXmax" : 6.26,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 75.6679254174062,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 75.6679254174062,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002],
          "fEXhigh" : [0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002, 0.002],
          "fEYlow" : [0.82724622097655, 0, 0.82724622097655, 0.82724622097655, 1.29181456018103, 0.82724622097655, 0, 1.63270468610957, 1.29181456018103, 1.91433918622288, 0.82724622097655, 0.82724622097655, 2.76838605646272, 1.29181456018103, 1.63270468610957, 1.91433918622288, 3.26557940095131, 2.58147045606626, 2.76838605646272, 3.10869443936164, 3.82938009857506, 3.26557940095131, 3.26557940095131, 2.76838605646272, 3.82938009857506, 4.20288721196007, 4.32021937465496, 3.82938009857506, 4.08218389934171, 4.08218389934171, 4.32021937465496, 4.65450239544497, 4.32021937465496, 5.16377123855587, 5.16377123855587, 4.43444798221412, 4.20288721196007, 4.76071662107231, 5.71530168178358, 4.86461220384528, 5.06601492135562, 4.08218389934171, 5.88767477058538, 6.21810171113267, 5.62713531718605, 5.62713531718605, 5.44652245543606, 5.88767477058538, 5.44652245543606, 5.62713531718605, 6.53183400521367, 6.90397923687425, 5.44652245543606, 6.68317934450653, 5.97199579039322, 6.37689760804177, 6.05514266189532, 6.37689760804177, 6.6079399977078, 5.35393156485154, 5.88767477058538, 6.21810171113267, 6.75758099479102, 5.80212840935486, 6.45483071102782, 6.37689760804177, 6.6079399977078, 5.53756532580577, 7.2570651471718, 6.90397923687425, 7.2570651471718, 7.2570651471718, 7.72431707825595, 6.53183400521367, 6.6079399977078],
          "fEYhigh" : [2.29952655911586, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.63785962345524, 2.29952655911586, 1.14787446444932, 2.9181858328834, 2.63785962345524, 3.16275317226094, 2.29952655911586, 2.29952655911586, 3.94514151986907, 2.63785962345524, 2.9181858328834, 3.16275317226094, 4.41652052316603, 3.77028072043409, 3.94514151986907, 4.26694976100939, 4.95873843272062, 4.41652052316603, 4.41652052316603, 3.94514151986907, 4.95873843272062, 5.32100732238368, 5.4351961614818, 4.95873843272062, 5.20371938988384, 5.20371938988384, 5.4351961614818, 5.76136640411342, 5.4351961614818, 6.2602438465527, 6.2602438465527, 5.54651922951146, 5.32100732238368, 5.8652346956897, 6.80256676451212, 5.96693206711369, 6.16432406860527, 5.20371938988384, 6.97240965830357, 7.29837245259718, 6.71575340007623, 6.71575340007623, 6.53804637266794, 6.97240965830357, 6.53804637266794, 6.71575340007623, 7.60827827535264, 7.97632992098288, 6.53804637266794, 7.75790450041968, 7.0555452840609, 7.45518517410131, 7.13755508118677, 7.45518517410131, 7.683510071295, 6.44701964227479, 6.97240965830357, 7.29837245259718, 7.83148891411209, 6.88810053038505, 7.53218018651548, 7.45518517410131, 7.683510071295, 6.62760123878468, 8.32591576152109, 7.97632992098288, 8.32591576152109, 8.32591576152109, 8.78902310673288, 7.60827827535264, 7.683510071295],
          "_yAxisLabel" : "Events \/ ( 0.004 )",
          "_ymin" : 0,
          "_ymax" : 68.7890231067329,
          "_normValue" : 0,
          "_nominalBinWidth" : 0.00400000000000001,
          "_nSigma" : 1,
          "_entries" : 1816,
          "_rawEntries" : 52755
        }, {"$ref":135}],
        "opt" : ["", "FUNC", "l", "l", "l", "l", "fl", "l", "zp", "AXISSAME"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_0",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }],
    "opt" : ["", "", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 20,
  "fWindowTopX" : 111,
  "fWindowTopY" : 56,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 1026,
  "fCw" : 1000,
  "fCh" : 1000,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig4.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.71385542176786,
  "fY1" : -98.0553055873985,
  "fX2" : 6.0150602414911,
  "fY2" : 719.072244018293,
  "fXtoAbsPixelk" : -18969.9999221721,
  "fXtoPixelk" : -18969.9999221721,
  "fXtoPixel" : 3319.99999508262,
  "fYtoAbsPixelk" : 880.000050447035,
  "fYtoPixelk" : 880.000050447035,
  "fYtoPixel" : -1.22379914920572,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 1000.00005,
  "fVtoPixelk" : 1000,
  "fVtoPixel" : -1000,
  "fAbsPixeltoXk" : 5.71385542176786,
  "fPixeltoXk" : 5.71385542176786,
  "fPixeltoX" : 3.01204819723234e-4,
  "fAbsPixeltoYk" : 719.072244018293,
  "fPixeltoYk" : -98.0553055873985,
  "fPixeltoY" : -0.817127549605692,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.75,
  "fUymin" : 0,
  "fUxmax" : 6,
  "fUymax" : 678.215865168192,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0,
      "fTopMargin" : 0.1075269,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.71417771212511,
      "fY1" : 1e-4,
      "fX2" : 5.99975,
      "fY2" : 896.38553350001,
      "fXtoAbsPixelk" : -19009.0882159352,
      "fXtoPixelk" : -19009.0882159352,
      "fXtoPixel" : 3326.65332154426,
      "fYtoAbsPixelk" : 465.000101875006,
      "fYtoPixelk" : 465.000101875006,
      "fYtoPixel" : -0.518750062887981,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 465.00005,
      "fVtoPixelk" : 465,
      "fVtoPixel" : -465,
      "fAbsPixeltoXk" : 5.71417771212511,
      "fPixeltoXk" : 5.71417771212511,
      "fPixeltoX" : 3.00602408289359e-4,
      "fAbsPixeltoYk" : 896.38553350001,
      "fPixeltoYk" : 1e-4,
      "fPixeltoY" : -1.92771060967744,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0.535,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.465,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0.535,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.465,
      "fUxmin" : 5.75025,
      "fUymin" : 1e-4,
      "fUxmax" : 5.99975,
      "fUymax" : 800,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.75025,
          "fY1" : 1e-4,
          "fX2" : 5.99975,
          "fY2" : 800,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "h_1090",
          "fTitle" : "",
          "fLineColor" : 2,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 2,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 127,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 505,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 125,
            "fXmin" : 5.75025,
            "fXmax" : 5.99975,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 11958,
          "fTsumw" : 0,
          "fTsumw2" : 11708,
          "fTsumwx" : 68473.4042806625,
          "fTsumwx2" : 400484.986154526,
          "fMaximum" : 800,
          "fMinimum" : 1e-4,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [0, 0, 0, 0, 0, 9, 42, 61, 62, 89, 109, 82, 98, 112, 120, 159, 125, 128, 126, 128, 165, 186, 168, 192, 216, 192, 215, 218, 294, 311, 442, 511, 431, 461, 479, 363, 375, 424, 401, 495, 563, 574, 620, 621, 545, 416, 362, 362, 331, 308, 321, 318, 319, 279, 277, 302, 311, 278, 302, 307, 275, 280, 280, 286, 249, 235, 230, 249, 277, 242, 260, 225, 222, 203, 237, 203, 211, 181, 190, 200, 179, 184, 151, 164, 162, 153, 157, 148, 109, 152, 122, 103, 105, 98, 69, 82, 71, 78, 72, 59, 70, 44, 46, 44, 40, 43, 34, 34, 33, 23, 28, 13, 25, 13, 9, 12, 12, 8, 6, 8, 5, 0, 5, 3, 0, 0, 0],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 0, 0, 0, 0, 9, 42, 61, 62, 89, 109, 82, 98, 112, 120, 159, 125, 128, 126, 128, 165, 186, 168, 192, 216, 192, 215, 218, 294, 311, 442, 511, 431, 461, 479, 363, 375, 424, 401, 495, 563, 574, 620, 621, 545, 416, 362, 362, 331, 308, 321, 318, 319, 279, 277, 302, 311, 278, 302, 307, 275, 280, 280, 286, 249, 235, 230, 249, 277, 242, 260, 225, 222, 203, 237, 203, 211, 181, 190, 200, 179, 184, 151, 164, 162, 153, 157, 148, 109, 152, 122, 103, 105, 98, 69, 82, 71, 78, 72, 59, 70, 44, 46, 44, 40, 43, 34, 34, 33, 23, 28, 13, 25, 13, 9, 12, 12, 8, 6, 8, 5, 0, 5, 3, 0, 0, 0]
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "h_1180",
          "fTitle" : "",
          "fLineColor" : 4,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 4,
          "fMarkerStyle" : 25,
          "fMarkerSize" : 1.8,
          "fNcells" : 127,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 505,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 125,
            "fXmin" : 5.75,
            "fXmax" : 6,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 4793,
          "fTsumw" : 0,
          "fTsumw2" : 4293,
          "fTsumwx" : 25038.7795200348,
          "fTsumwx2" : 146044.96099988,
          "fMaximum" : -1111,
          "fMinimum" : -1111,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [0, 0, 0, 0, 0, 6, 36, 48, 74, 75, 75, 80, 94, 112, 99, 117, 87, 90, 112, 120, 137, 172, 143, 135, 185, 192, 157, 175, 220, 241, 273, 312, 268, 321, 328, 268, 277, 271, 288, 351, 395, 394, 397, 386, 343, 311, 265, 268, 272, 225, 210, 227, 248, 230, 243, 216, 234, 218, 219, 233, 183, 190, 212, 188, 175, 200, 169, 200, 187, 197, 176, 179, 162, 166, 179, 188, 148, 159, 137, 139, 119, 150, 116, 123, 123, 137, 115, 101, 104, 104, 96, 93, 87, 72, 52, 64, 62, 57, 63, 46, 26, 42, 38, 33, 45, 45, 27, 29, 16, 30, 22, 16, 18, 16, 20, 16, 11, 11, 7, 5, 7, 4, 2, 5, 1, 1, 0],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 0, 0, 0, 0, 6, 36, 48, 74, 75, 75, 80, 94, 112, 99, 117, 87, 90, 112, 120, 137, 172, 143, 135, 185, 192, 157, 175, 220, 241, 273, 312, 268, 321, 328, 268, 277, 271, 288, 351, 395, 394, 397, 386, 343, 311, 265, 268, 272, 225, 210, 227, 248, 230, 243, 216, 234, 218, 219, 233, 183, 190, 212, 188, 175, 200, 169, 200, 187, 197, 176, 179, 162, 166, 179, 188, 148, 159, 137, 139, 119, 150, 116, 123, 123, 137, 115, 101, 104, 104, 96, 93, 87, 72, 52, 64, 62, 57, 63, 46, 26, 42, 38, 33, 45, 45, 27, 29, 16, 30, 22, 16, 18, 16, 20, 16, 11, 11, 7, 5, 7, 4, 2, 5, 1, 1, 0]
        }],
        "opt" : ["", "", "hist same"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_1",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }, {
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0.2242991,
      "fTopMargin" : 0,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.71417771212511,
      "fY1" : -138.113076680789,
      "fX2" : 5.99975,
      "fY2" : 299.999,
      "fXtoAbsPixelk" : -19009.0882159352,
      "fXtoPixelk" : -19009.0882159352,
      "fXtoPixel" : 3326.65332154426,
      "fYtoAbsPixelk" : 831.343443717815,
      "fYtoPixelk" : 366.343443717815,
      "fYtoPixel" : -1.22114871622177,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 1000.00005,
      "fVtoPixelk" : 535,
      "fVtoPixel" : -535,
      "fAbsPixeltoXk" : 5.71417771212511,
      "fPixeltoXk" : 5.71417771212511,
      "fPixeltoX" : 3.00602408289359e-4,
      "fAbsPixeltoYk" : 680.788001227228,
      "fPixeltoYk" : -138.113076680789,
      "fPixeltoY" : -0.818901077908018,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.535,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.535,
      "fUxmin" : 5.75025,
      "fUymin" : -39.8449489791751,
      "fUxmax" : 5.99975,
      "fUymax" : 299.999,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.75025,
          "fY1" : -39.8449489791751,
          "fX2" : 5.99975,
          "fY2" : 299.999,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "h_1110",
          "fTitle" : "",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 127,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 505,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 125,
            "fXmin" : 5.75025,
            "fXmax" : 5.99975,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 12208,
          "fTsumw" : 0,
          "fTsumw2" : 11708,
          "fTsumwx" : 68473.4042806625,
          "fTsumwx2" : 400484.986154526,
          "fMaximum" : 299.999,
          "fMinimum" : -1111,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [0, 0, 0, 0, 0, 15, 78, 109, 136, 164, 184, 162, 192, 224, 219, 276, 212, 218, 238, 248, 302, 358, 311, 327, 401, 384, 372, 393, 514, 552, 715, 823, 699, 782, 807, 631, 652, 695, 689, 846, 958, 968, 1017, 1007, 888, 727, 627, 630, 603, 533, 531, 545, 567, 509, 520, 518, 545, 496, 521, 540, 458, 470, 492, 474, 424, 435, 399, 449, 464, 439, 436, 404, 384, 369, 416, 391, 359, 340, 327, 339, 298, 334, 267, 287, 285, 290, 272, 249, 213, 256, 218, 196, 192, 170, 121, 146, 133, 135, 135, 105, 96, 86, 84, 77, 85, 88, 61, 63, 49, 53, 50, 29, 43, 29, 29, 28, 23, 19, 13, 13, 12, 4, 7, 8, 1, 1, 0],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 0, 0, 0, 0, 3, 6, 13, -12, 14, 34, 2, 4, 0, 21, 42, 38, 38, 14, 8, 28, 14, 25, 57, 31, 0, 58, 43, 74, 70, 169, 199, 163, 140, 151, 95, 98, 153, 113, 144, 168, 180, 223, 235, 202, 105, 97, 94, 59, 83, 111, 91, 71, 49, 34, 86, 77, 60, 83, 74, 92, 90, 68, 98, 74, 35, 61, 49, 90, 45, 84, 46, 60, 37, 58, 15, 63, 22, 53, 61, 60, 34, 35, 41, 39, 16, 42, 47, 5, 48, 26, 10, 18, 26, 17, 18, 9, 21, 9, 13, 44, 2, 8, 11, -5, -2, 7, 5, 17, -7, 6, -3, 7, -3, -11, -4, 1, -3, -1, 3, -2, -4, 3, -2, -1, -1, 0]
        }, {
          "_typename" : "TLine",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 2,
          "fLineWidth" : 1,
          "fX1" : 5.75025,
          "fY1" : 0,
          "fX2" : 5.99975,
          "fY2" : 0
        }],
        "opt" : ["", "", ""]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_0",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 2,
      "fLineWidth" : 1,
      "fX1" : 5.75025,
      "fY1" : 0,
      "fX2" : 5.99975,
      "fY2" : 0
    }],
    "opt" : ["", "", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 20,
  "fWindowTopX" : 7,
  "fWindowTopY" : 54,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 1026,
  "fCw" : 1000,
  "fCh" : 1000,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig5.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.89421686748286,
  "fY1" : -5.38111381313677,
  "fX2" : 5.94240963863858,
  "fY2" : 39.4615014633881,
  "fXtoAbsPixelk" : -122304.999769119,
  "fXtoPixelk" : -122304.999769119,
  "fXtoPixel" : 20749.9999692665,
  "fYtoAbsPixelk" : 880.000050447035,
  "fYtoPixelk" : 880.000050447035,
  "fYtoPixel" : -22.3002158512263,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 1000.00005,
  "fVtoPixelk" : 1000,
  "fVtoPixel" : -1000,
  "fAbsPixeltoXk" : 5.89421686748286,
  "fPixeltoXk" : 5.89421686748286,
  "fPixeltoX" : 4.81927711557173e-5,
  "fAbsPixeltoYk" : 39.4615014633881,
  "fPixeltoYk" : -5.38111381313677,
  "fPixeltoY" : -0.0448426152765248,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.9,
  "fUymin" : 0,
  "fUxmax" : 5.94,
  "fUymax" : 37.2193706243885,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0,
      "fTopMargin" : 0.1075269,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.89426843394002,
      "fY1" : 0.001,
      "fX2" : 5.93996,
      "fY2" : 448.19265229217,
      "fXtoAbsPixelk" : -122551.172849,
      "fXtoPixelk" : -122551.172849,
      "fXtoPixel" : 20791.5832596516,
      "fYtoAbsPixelk" : 465.00108750259,
      "fYtoPixelk" : 465.00108750259,
      "fYtoPixel" : -1.03750258984492,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 465.00005,
      "fVtoPixelk" : 465,
      "fVtoPixel" : -465,
      "fAbsPixeltoXk" : 5.89426843394002,
      "fPixeltoXk" : 5.89426843394002,
      "fPixeltoX" : 4.80963853262975e-5,
      "fAbsPixeltoYk" : 448.19265229217,
      "fPixeltoYk" : 0.001,
      "fPixeltoY" : -0.963853015682086,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0.535,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.465,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0.535,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.465,
      "fUxmin" : 5.90004,
      "fUymin" : 0.001,
      "fUxmax" : 5.93996,
      "fUymax" : 400,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.90004,
          "fY1" : 0.001,
          "fX2" : 5.93996,
          "fY2" : 400,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "frame_128c0470",
          "fTitle" : "A RooPlot of \"\"",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 102,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 100,
            "fXmin" : 5.90004,
            "fXmax" : 5.93996,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 1,
          "fTsumw" : 0,
          "fTsumw2" : 0,
          "fTsumwx" : 0,
          "fTsumwx2" : 0,
          "fMaximum" : 400,
          "fMinimum" : 0.001,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 327.236402638329, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_M1_Norm[mass]_Comp[pslepol_B1]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_M1)",
          "fLineColor" : 600,
          "fLineStyle" : 14,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 127,
          "fX" : [5.8996, 5.8996, 5.9, 5.90000625, 5.9000125, 5.900025, 5.90005, 5.9001, 5.9002, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9342, 5.9344, 5.9346, 5.9348, 5.935, 5.9352, 5.9354, 5.9356, 5.9358, 5.936, 5.9362, 5.9364, 5.9366, 5.9368, 5.937, 5.9372, 5.9374, 5.9376, 5.9378, 5.938, 5.9382, 5.9384, 5.9386, 5.9388, 5.939, 5.9392, 5.9394, 5.9396, 5.9398, 5.94, 5.94, 5.9404, 5.9404],
          "fY" : [0, 0, 0, 0.137452739270504, 0.138795728081468, 0.141500776487665, 0.146987086597953, 0.158264001305925, 0.182030539327053, 0.234378699561442, 0.358049427374294, 0.506474939728588, 0.679002235053862, 0.874978664453519, 1.09375193152581, 1.33467009218493, 1.59708155448215, 1.88033507842717, 2.18377977580941, 2.50676511002027, 2.84864089587177, 3.20875729942251, 3.58646483779659, 3.9811143790062, 4.39205714177355, 4.81864469535289, 5.2602289593527, 5.71616220355792, 6.18579704775226, 6.66848646154066, 7.16358376417181, 7.67044262436078, 8.18841706011173, 8.71686143854076, 9.25513047569875, 9.80257923639447, 10.3585631340176, 10.922437930362, 11.4935597354501, 12.0712850073517, 12.6549705520142, 13.2439735230821, 13.8376514217213, 14.4353620964429, 15.0364637429276, 15.6403149038489, 16.2462744686978, 16.8537016736065, 17.4619561011731, 18.0703976802854, 18.678386685946, 19.285283739096, 19.8904498064406, 20.4932462002729, 21.0930345782995, 21.6891769434647, 22.2810356437762, 22.8679733721297, 23.4493531661342, 24.0245384079388, 24.5928928240528, 25.1537804851786, 25.7065658060328, 26.2506135451725, 26.7852888048215, 27.3099570306958, 27.82398401183, 28.326735880403, 28.817579111564, 29.2958805232593, 29.7610072760582, 30.2123268729793, 30.6492071593175, 31.0710163224703, 31.4771228917644, 31.8668957382827, 32.2397040746912, 32.5949174550659, 32.9319057747205, 33.2500392700309, 33.5486885182667, 33.8272244374156, 34.0850182860116, 34.3214416629628, 34.5358665073784, 34.7276650983973, 34.8962100550151, 35.0408743359125, 35.1610312392834, 35.2560544026624, 35.3253178027536, 35.3681957552588, 35.3840629147053, 35.3722942742754, 35.3558513070347, 35.3322651656339, 35.301457819391, 35.2633512587576, 35.2178674953138, 35.1649285617633, 35.1044565119268, 35.0363734207374, 34.9606013842357, 34.8770625195643, 34.7856789649608, 34.6863728797551, 34.5790664443628, 34.4636818602785, 34.3401413500732, 34.2083671573877, 34.068281546926, 33.9198068044509, 33.7628652367803, 33.5973791717805, 33.4232709583595, 33.2404629664628, 33.0488775870698, 32.8484372321872, 32.6390643348416, 32.4206813490761, 32.1932107499465, 31.9565750335147, 31.7106967168409, 31.4554983379792, 31.4554983379792, 31.4554983379792, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_M1_Norm[mass]_Comp[pslepol_B1]60",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_M1)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 129,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 127,
              "fXmin" : 5.89552,
              "fXmax" : 5.94448,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 38.9224692061759,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 38.9224692061759,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_M1)",
          "_ymin" : 0,
          "_ymax" : 35.3840629147053,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_M1_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P1]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_M1)",
          "fLineColor" : 632,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1179,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 317,
          "fX" : [5.9, 5.9, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9094, 5.9096, 5.9098, 5.9099, 5.91, 5.9101, 5.9102, 5.9103, 5.9104, 5.9105, 5.9106, 5.9107, 5.9108, 5.91085, 5.9109, 5.91095, 5.911, 5.91105, 5.911075, 5.9111, 5.911125, 5.91115, 5.911175, 5.9112, 5.911225, 5.91125, 5.9112625, 5.911275, 5.9112875, 5.9113, 5.9113125, 5.911325, 5.9113375, 5.91135, 5.9113625, 5.911375, 5.9113875, 5.9114, 5.9114125, 5.911425, 5.9114375, 5.91145, 5.9114625, 5.911475, 5.9114875, 5.9115, 5.9115125, 5.911525, 5.9115375, 5.91155, 5.9115625, 5.911575, 5.9115875, 5.9116, 5.9116125, 5.911625, 5.9116375, 5.91165, 5.9116625, 5.911675, 5.9116875, 5.9117, 5.9117125, 5.911725, 5.9117375, 5.91175, 5.9117625, 5.911775, 5.9117875, 5.9118, 5.9118125, 5.911825, 5.91185, 5.911875, 5.9119, 5.9119125, 5.911925, 5.9119375, 5.91195, 5.9119625, 5.911975, 5.9119875, 5.91199375, 5.912, 5.91200625, 5.9120125, 5.91201875, 5.912025, 5.91203125, 5.9120375, 5.91204375, 5.91205, 5.91205625, 5.9120625, 5.91206875, 5.912075, 5.91208125, 5.9120875, 5.91209375, 5.9121, 5.91210625, 5.9121125, 5.91211875, 5.912125, 5.91213125, 5.9121375, 5.91214375, 5.91215, 5.91215625, 5.9121625, 5.91216875, 5.912175, 5.91218125, 5.9121875, 5.91219375, 5.9122, 5.91220625, 5.9122125, 5.91221875, 5.912225, 5.91223125, 5.9122375, 5.91224375, 5.91225, 5.91225625, 5.9122625, 5.91226875, 5.912275, 5.91228125, 5.9122875, 5.91229375, 5.9123, 5.91230625, 5.9123125, 5.91231875, 5.912325, 5.91233125, 5.9123375, 5.91234375, 5.91235, 5.91235625, 5.9123625, 5.91236875, 5.912375, 5.91238125, 5.9123875, 5.91239375, 5.9124, 5.9124125, 5.912425, 5.9124375, 5.91245, 5.9124625, 5.912475, 5.9124875, 5.9125, 5.91255, 5.912575, 5.9125875, 5.9126, 5.9126125, 5.912625, 5.9126375, 5.91265, 5.9126625, 5.912675, 5.9126875, 5.9127, 5.9127125, 5.912725, 5.9127375, 5.91275, 5.9127625, 5.912775, 5.9127875, 5.9128, 5.9128125, 5.912825, 5.9128375, 5.91285, 5.9128625, 5.912875, 5.9128875, 5.9129, 5.9129125, 5.912925, 5.9129375, 5.91295, 5.9129625, 5.912975, 5.9129875, 5.913, 5.9130125, 5.913025, 5.9130375, 5.91305, 5.9130625, 5.913075, 5.9130875, 5.9131, 5.9131125, 5.913125, 5.91315, 5.913175, 5.9132, 5.913225, 5.91325, 5.913275, 5.9133, 5.913325, 5.91335, 5.9134, 5.91345, 5.9135, 5.9136, 5.9137, 5.9138, 5.9139, 5.914, 5.9141, 5.9142, 5.9143, 5.9144, 5.9145, 5.9146, 5.9148, 5.915, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9344, 5.9348, 5.9352, 5.9356, 5.936, 5.9364, 5.9368, 5.9372, 5.9376, 5.938, 5.9384, 5.9388, 5.9392, 5.9396, 5.94, 5.94, 5.94],
          "fY" : [0, 4.99305519386129e-39, 1.6781601763572e-36, 4.64536678149148e-34, 1.05907365377455e-31, 1.98862032510751e-29, 3.07536833631023e-27, 3.91707564428379e-25, 4.10909643333621e-23, 3.5501791062948e-21, 2.52623500756827e-19, 1.48052856056715e-17, 7.14626942017881e-16, 2.8409365638818e-14, 9.30171957518676e-13, 2.50832902546367e-11, 5.57089945285319e-10, 1.01902700127009e-8, 1.53520232157953e-7, 1.90486893996737e-6, 1.9466332516111e-5, 1.63841052751619e-4, 0.00113574511441495, 0.00648423251991072, 0.0304898886108637, 0.0614751079243358, 0.118078995722473, 0.216060756127653, 0.286996252566979, 0.376624928038299, 0.488286277275492, 0.625422003139556, 0.791420597883597, 0.989432992399702, 1.22220362751942, 1.49206632769591, 1.80155372725528, 2.1558110612855, 2.35359043117273, 2.56953132201774, 2.80965679996047, 3.08352622543292, 3.40580078064429, 3.59154100746464, 3.79820090555216, 4.02997442120078, 4.29179349588567, 4.58940409055448, 4.92943678153515, 5.31946779939671, 5.76806571680078, 6.01728341503972, 6.28481839520223, 6.5720286418522, 6.88033432370784, 7.21121599973171, 7.56621218265788, 7.94691621325337, 8.3549724007813, 8.79207138830348, 9.25994470529619, 9.76035847444146, 10.2951062448484, 10.8660009305318, 11.4748658402349, 12.1235247924326, 12.813791318133, 13.5474569640738, 14.3262787193784, 15.1519655994026, 16.0261644320111, 16.9504449040231, 17.9262839381016, 18.955049482516, 20.0379838088026, 21.1761864254858, 22.3705967284802, 23.6219765200793, 24.9308925395496, 26.2976991594035, 27.7225214109156, 29.2052385098449, 30.7454680598867, 32.3425511172539, 33.9955383032099, 35.7031771518552, 37.4639008795873, 39.2758187606133, 41.1367082877412, 43.0440092890219, 44.9948201606152, 46.9858963647986, 49.0136513273789, 51.0741598495541, 53.1631641315619, 55.2760824839669, 57.4080207770191, 61.7079065187993, 66.0180285620193, 70.2897887814619, 72.3952587169736, 74.471621108973, 76.5121282147427, 78.5099770058984, 80.4583463165743, 82.350435200493, 84.1795022021094, 85.0683218646279, 85.9389052299072, 86.7904441503544, 87.6221417069192, 88.4332134552291, 89.2228886626179, 89.9904115338904, 90.7350424220748, 91.4560590220727, 92.1527575450041, 92.8244538696169, 93.4704846686725, 94.0902085076036, 94.6830069128154, 95.2482854075592, 95.78547451217, 96.2940307068022, 96.7734373547146, 97.2232055832097, 97.6428751205244, 98.0320150865848, 98.3902247356708, 98.7171341494521, 99.0124048782312, 99.2757305291704, 99.506837300223, 99.7054844580716, 99.871464759141, 100.004604812602, 100.104765384465, 100.171841642088, 100.205763338335, 100.206494935096, 100.174035665817, 100.108419536839, 100.009715267586, 99.8780261697314, 99.7134899656807, 99.5162785466862, 99.2865976713785, 99.02468660542, 98.7308177029425, 98.4052959310728, 98.0484583385722, 97.6606734699125, 97.2423407262768, 96.7938896747387, 96.3157793078064, 95.8084972548945, 95.2725589472321, 94.7085067388046, 94.1169089851138, 93.4983590820102, 92.8534744669659, 92.1828955846832, 91.4872848202687, 90.7673254020653, 90.023720276147, 89.2571909559441, 88.4684763491606, 87.6583315647386, 86.8275267025646, 85.9768456286218, 85.1070847383101, 84.2190517106502, 83.3135642562168, 81.4535395290212, 79.5337051402273, 77.5608359247371, 75.5417473431113, 73.4832566098667, 71.3921448788468, 69.2751207700064, 67.1387855026639, 58.5268082077027, 54.2635080552347, 52.1614280326894, 50.0854916989384, 48.040127195954, 46.0294342732095, 44.0571768688032, 42.1267783450615, 40.2413192922049, 38.403537793164, 36.615832025331, 34.8802650587918, 33.1985716957524, 31.5721671846352, 30.0021576344095, 28.4893519480799, 27.0342750891482, 25.6371824930985, 24.2980754370982, 23.0167171832654, 21.7926497142149, 20.6252108855962, 19.5135518284859, 18.4566544431052, 17.4533488345332, 16.5023305520407, 15.6021775058501, 14.7513664471259, 13.9482889089402, 13.1912665187435, 12.478565606058, 11.8084110415551, 11.1789992555147, 10.5885103956335, 10.0351195958828, 9.51700733875802, 9.03236890295866, 8.57942289790286, 8.15641889525101, 7.7616441751698, 7.39342961158102, 7.05015472661583, 6.73025194977043, 6.43221012140634, 6.1545772834341, 5.89596280268469, 5.43054145536706, 5.02609076563384, 4.67377777411339, 4.36577103164282, 4.09519852253237, 3.85608988355497, 3.64330787662792, 3.45247342175669, 3.27988780968355, 2.97760650014669, 2.71760315006319, 2.48730926052035, 2.08654062913435, 1.74122833038262, 1.43931495309237, 1.17647272802219, 0.950308857305569, 0.758431338945092, 0.598011956822627, 0.465841634750918, 0.35850873463176, 0.272579860306039, 0.204748289174267, 0.111396293376348, 0.0577365844521892, 0.0285076439289146, 0.0060085747199686, 0.00104304047622728, 1.49124984969972e-4, 1.75597860047952e-5, 1.70297228566289e-6, 1.36023985873942e-7, 8.94835012057438e-9, 4.84830569484053e-10, 2.16349839359089e-11, 7.95138375548783e-13, 2.40684657251783e-14, 6.00030952515353e-16, 1.2320219818795e-17, 2.08344871440936e-19, 2.90179499599553e-21, 3.3286658129827e-23, 3.14480136241298e-25, 2.44701030044503e-27, 1.56818729556371e-29, 8.2771270224969e-32, 3.59816325412314e-34, 1.28825448544306e-36, 3.79876141086775e-39, 9.2257552109713e-42, 1.84536122927075e-44, 3.04004779685019e-47, 4.12476287565334e-50, 4.60932273033333e-53, 4.24223577960728e-56, 3.21567421413268e-59, 2.00756140978796e-62, 1.03225070895231e-65, 4.37140551587366e-69, 1.52467246510997e-72, 4.37977271456648e-76, 1.03620610166504e-79, 2.01911135929575e-83, 3.24036516008961e-87, 4.28299128996373e-91, 4.66251222489497e-95, 4.1803469812689e-99, 3.08691189084127e-103, 1.87739514964424e-107, 9.40387190006463e-112, 3.87951354667128e-116, 1.31815777630008e-120, 3.68873175625904e-125, 8.50171042127574e-130, 1.6138200141014e-134, 2.52303596452494e-139, 3.24871295595713e-144, 3.44523455781957e-149, 3.009163631689e-154, 2.16467334331487e-159, 1.28250329332779e-164, 6.25812399965254e-170, 2.51506604696083e-175, 8.32480711575824e-181, 2.26943903391801e-186, 5.0954484957678e-192, 9.42249394618568e-198, 1.43505608065842e-203, 1.43505608065842e-203, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_M1_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P1]61",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_M1)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 319,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 317,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 110.227144428605,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 110.227144428605,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_M1)",
          "_ymin" : 0,
          "_ymax" : 100.206494935096,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_M1_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P2]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_M1)",
          "fLineColor" : 600,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1180,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 311,
          "fX" : [5.9, 5.9, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9166, 5.9168, 5.917, 5.9172, 5.9174, 5.9175, 5.9176, 5.9177, 5.9178, 5.9179, 5.918, 5.9181, 5.9182, 5.9183, 5.9184, 5.9185, 5.91855, 5.9186, 5.91865, 5.9187, 5.91875, 5.918775, 5.9188, 5.918825, 5.91885, 5.918875, 5.9189, 5.918925, 5.91895, 5.918975, 5.919, 5.919025, 5.91905, 5.9190625, 5.919075, 5.9190875, 5.9191, 5.9191125, 5.919125, 5.9191375, 5.91915, 5.9191625, 5.919175, 5.9191875, 5.9192, 5.9192125, 5.919225, 5.9192375, 5.91925, 5.9192625, 5.919275, 5.9192875, 5.9193, 5.9193125, 5.919325, 5.9193375, 5.91935, 5.9193625, 5.919375, 5.9193875, 5.9194, 5.9194125, 5.919425, 5.9194375, 5.91945, 5.9194625, 5.919475, 5.9194875, 5.9195, 5.9195125, 5.919525, 5.9195375, 5.91955, 5.919575, 5.9196, 5.919625, 5.91965, 5.9197, 5.919725, 5.91975, 5.9197625, 5.919775, 5.9197875, 5.9198, 5.9198125, 5.919825, 5.9198375, 5.91985, 5.9198625, 5.919875, 5.9198875, 5.9199, 5.9199125, 5.919925, 5.9199375, 5.91995, 5.9199625, 5.919975, 5.9199875, 5.92, 5.9200125, 5.92001875, 5.920025, 5.92003125, 5.9200375, 5.92004375, 5.92005, 5.92005625, 5.9200625, 5.92006875, 5.920075, 5.92008125, 5.9200875, 5.92009375, 5.9201, 5.92010625, 5.9201125, 5.92011875, 5.920125, 5.92013125, 5.9201375, 5.92014375, 5.92015, 5.9201625, 5.920175, 5.9201875, 5.9202, 5.9202125, 5.920225, 5.9202375, 5.92025, 5.9202625, 5.920275, 5.9202875, 5.9203, 5.9203125, 5.920325, 5.9203375, 5.92035, 5.9203625, 5.920375, 5.9203875, 5.9204, 5.9204125, 5.920425, 5.92045, 5.920475, 5.9205, 5.92055, 5.920575, 5.9206, 5.9206125, 5.920625, 5.9206375, 5.92065, 5.9206625, 5.920675, 5.9206875, 5.9207, 5.9207125, 5.920725, 5.9207375, 5.92075, 5.9207625, 5.920775, 5.9207875, 5.9208, 5.9208125, 5.920825, 5.9208375, 5.92085, 5.9208625, 5.920875, 5.9208875, 5.9209, 5.9209125, 5.920925, 5.9209375, 5.92095, 5.9209625, 5.920975, 5.9209875, 5.921, 5.9210125, 5.921025, 5.9210375, 5.92105, 5.9210625, 5.921075, 5.9210875, 5.9211, 5.9211125, 5.921125, 5.92115, 5.921175, 5.9212, 5.921225, 5.92125, 5.921275, 5.9213, 5.921325, 5.92135, 5.921375, 5.9214, 5.92145, 5.9215, 5.92155, 5.9216, 5.92165, 5.9217, 5.9218, 5.9219, 5.922, 5.9221, 5.9222, 5.9223, 5.9224, 5.9225, 5.9226, 5.9227, 5.9228, 5.923, 5.9232, 5.9234, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9344, 5.9348, 5.9352, 5.9356, 5.936, 5.9364, 5.9368, 5.9372, 5.9376, 5.938, 5.9384, 5.9388, 5.9392, 5.9396, 5.94, 5.94, 5.94],
          "fY" : [0, 6.25029662872542e-68, 3.16666950095759e-65, 1.41544825557574e-62, 5.5818016981148e-60, 1.94197644152413e-57, 5.96077403238339e-55, 1.614174593701e-52, 3.85644821682166e-50, 8.12856061404609e-48, 1.51157235548764e-45, 2.47989549976313e-43, 3.58944222988469e-41, 4.58363158260319e-39, 5.16394473868854e-37, 5.13266142023311e-35, 4.50083192072784e-33, 3.48202689208419e-31, 2.37662463530838e-29, 1.43112713385404e-27, 7.60299990360163e-26, 3.5635339584364e-24, 1.47355369632932e-22, 5.37576379820717e-21, 1.73022880593365e-19, 4.91310499950378e-18, 1.23082894512662e-16, 2.72037330094252e-15, 5.30454886485492e-14, 9.12551856025314e-13, 1.38501921543466e-11, 1.85456983857379e-10, 2.19088576619764e-9, 2.28341801409734e-8, 2.09961786651676e-7, 1.7032729296813e-6, 1.21903837231529e-5, 7.69732202751885e-5, 4.28796353828566e-4, 0.00210742272576863, 0.00913779439496598, 0.0349558810333397, 0.117974534112385, 0.206784608753377, 0.351273539696847, 0.578322315849836, 0.922766370672901, 1.42695723160851, 1.75375850669987, 2.13859560780052, 2.58755228138299, 3.10638743622059, 3.70032858068251, 4.37395817971438, 5.13139811288399, 5.97725266411457, 6.91925744199397, 7.97439254648983, 9.18133238731716, 9.86506066389247, 10.6231770355603, 11.4790882823278, 12.464501723931, 13.621417298937, 14.2806407989911, 15.0042095645649, 15.8011832611929, 16.6816301562723, 17.6566677327494, 18.738490817526, 19.9403841862662, 21.2767164488362, 22.7629119285669, 24.4153972421576, 26.2515193796459, 28.2894322900835, 29.3899184684673, 30.547949310923, 31.765949343612, 33.0463592475568, 34.3916280190099, 35.8042045203844, 37.2865284236891, 38.8410205523014, 40.4700726319661, 42.176036466567, 43.9612125580741, 45.8278381947789, 47.7780750379051, 49.8139962420185, 51.9375731488622, 54.1506615993436, 56.4549879148154, 58.8521346042518, 61.3435258578718, 63.9304128926031, 66.6138592209867, 69.3947259199803, 72.2736569790529, 75.2510648107795, 78.3271160123558, 81.5017174699032, 84.7745028985152, 88.1448199129895, 91.6117177276016, 95.173935584524, 98.8298920089606, 102.57767498851, 106.415033175216, 110.33936820715, 114.347728241684, 118.436802789005, 122.602918932485, 126.842039017703, 131.14975988385, 135.521313704499, 144.435042374736, 153.537928042438, 162.779182721005, 172.102865411392, 190.750834634137, 199.94214741056, 208.951407440906, 213.365108073748, 217.70596311604, 221.96476908636, 226.132333796528, 230.199509211564, 234.15722481008, 237.996521276275, 241.708584349451, 245.284778654977, 248.716681337212, 251.996115310786, 255.115181946313, 258.066293009244, 260.842201672151, 263.436032422131, 265.841309689952, 268.051985035016, 270.06246272686, 271.867623570792, 273.462846835065, 274.844030148783, 275.453220986351, 276.007607250775, 276.506829468468, 276.950563481147, 277.338520799907, 277.670448921036, 277.946131602469, 278.165389100839, 278.328078368667, 278.434093211385, 278.483364404023, 278.475859767197, 278.411584202498, 278.290579687121, 278.112925227727, 277.878736773645, 277.588167089534, 277.241405587763, 276.838678120503, 276.380246732271, 275.866409373172, 275.297499572878, 273.995972441868, 272.479030383795, 270.750580518798, 268.815055112593, 266.677392455314, 264.343015665956, 261.817809549467, 259.108095643839, 256.220605606882, 253.162453099057, 249.941104325864, 246.564347412394, 243.0402607849, 239.377180737741, 235.58366836839, 231.668476064635, 227.640513725826, 223.50881489829, 219.282503004531, 214.970757842226, 210.5827825216, 206.127771003456, 197.05318015629, 187.819173051523, 178.495868213691, 159.846495842424, 150.643167398193, 141.59483666196, 137.144348958852, 132.750586956976, 128.41881287281, 124.153928125617, 119.960470196614, 115.842611178835, 111.804157960927, 107.848553980352, 103.978882472255, 100.197871134382, 96.5078981254173, 92.9109993094713, 89.4088766535697, 86.0029076820897, 82.694155893515, 79.4833820401269, 76.3710561708674, 73.3573703406813, 70.4422518870729, 67.6253771763045, 64.9061857266117, 62.2838946154857, 59.7575130813512, 57.325857235894, 54.9875648044304, 52.7411098163974, 50.5848171739942, 48.5168770315922, 46.5353589222227, 44.6382255727921, 42.8233463561046, 41.0885103328581, 39.4314388409792, 37.8497975951091, 36.341208265242, 34.9032595084232, 33.5335174314429, 32.2295354674028, 30.9888636544417, 29.8090573091155, 28.6876850903018, 27.6223364535232, 25.6502122269228, 23.8740615968735, 22.2759714000821, 20.8388748545983, 19.5466547131242, 18.3842158387863, 17.3375302759961, 16.3936580578793, 15.5407470514126, 14.7680151066364, 14.0657176626899, 12.8383633960916, 11.7996082834869, 10.9034552438798, 10.114908771018, 9.40793716967427, 8.76360118550998, 7.61300300589567, 6.59795028912895, 5.68882410588356, 4.87267840714522, 4.14326611508557, 3.49632394945257, 2.92763198886272, 2.43239510662807, 2.005191223241, 1.64013030958626, 1.33106948739252, 0.856335162093372, 0.533929824187449, 0.322642723511241, 0.188954333654639, 0.0589954721791504, 0.0162506094723843, 0.00394920586743228, 8.46718485199673e-4, 1.60161252533248e-4, 2.67279111873933e-5, 3.93515397603764e-6, 5.11149086111884e-7, 5.85763888781118e-8, 5.92225016270444e-9, 5.28250662058387e-10, 4.15702368754602e-11, 2.88611808423483e-12, 1.76780696504099e-13, 9.55310899766777e-15, 4.55453215860186e-16, 1.91571967918161e-17, 7.10901279510844e-19, 2.32742544994878e-20, 6.72250926861077e-22, 1.7130742541621e-23, 3.85132451635252e-25, 7.63894156872731e-27, 1.33673527751852e-28, 2.06370101987928e-30, 2.81084757582351e-32, 3.37766800730783e-34, 3.58084706133232e-36, 3.34922043686998e-38, 2.76369962931728e-40, 2.01199591982973e-42, 1.29226772795166e-44, 7.32262930838368e-47, 3.6607557059875e-49, 1.61459496614479e-51, 6.28268937326582e-54, 2.15683404214762e-56, 6.53246390608955e-59, 1.74552653705361e-61, 4.11495452735688e-64, 8.55840378664774e-67, 8.55840378664774e-67, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_M1_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P2]62",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_M1)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 313,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 311,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 306.331700844425,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 306.331700844425,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_M1)",
          "_ymin" : 0,
          "_ymax" : 278.483364404023,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_M1_Norm[mass]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_M1)",
          "fLineColor" : 801,
          "fLineStyle" : 1,
          "fLineWidth" : 3,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 405,
          "fX" : [5.8996, 5.8996, 5.9, 5.90000625, 5.9000125, 5.900025, 5.90005, 5.9001, 5.9002, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.9098, 5.91, 5.9102, 5.9104, 5.9106, 5.9108, 5.9109, 5.911, 5.91105, 5.9111, 5.91115, 5.9112, 5.91125, 5.911275, 5.9113, 5.911325, 5.91135, 5.911375, 5.9114, 5.911425, 5.91145, 5.911475, 5.9115, 5.911525, 5.91155, 5.911575, 5.9116, 5.911625, 5.91165, 5.911675, 5.9117, 5.911725, 5.91175, 5.911775, 5.9118, 5.9119, 5.911925, 5.91195, 5.911975, 5.9119875, 5.912, 5.9120125, 5.912025, 5.9120375, 5.91205, 5.9120625, 5.912075, 5.9120875, 5.9121, 5.9121125, 5.912125, 5.9121375, 5.91215, 5.9121625, 5.912175, 5.9121875, 5.9122, 5.9122125, 5.912225, 5.9122375, 5.91225, 5.9122625, 5.912275, 5.9122875, 5.9123, 5.9123125, 5.912325, 5.9123375, 5.91235, 5.9123625, 5.912375, 5.9123875, 5.9124, 5.9124125, 5.912425, 5.91245, 5.912475, 5.9125, 5.91255, 5.912575, 5.9126, 5.912625, 5.91265, 5.912675, 5.9127, 5.912725, 5.91275, 5.912775, 5.9128, 5.912825, 5.91285, 5.912875, 5.9129, 5.912925, 5.91295, 5.912975, 5.913, 5.913025, 5.91305, 5.913075, 5.9131, 5.913125, 5.91315, 5.9132, 5.91325, 5.9133, 5.91335, 5.9134, 5.9135, 5.9136, 5.9138, 5.914, 5.9142, 5.9144, 5.9146, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.917, 5.9172, 5.9174, 5.9176, 5.9177, 5.9178, 5.9179, 5.918, 5.9181, 5.9182, 5.9183, 5.9184, 5.9185, 5.91855, 5.9186, 5.91865, 5.9187, 5.91875, 5.918775, 5.9188, 5.918825, 5.91885, 5.918875, 5.9189, 5.918925, 5.91895, 5.918975, 5.919, 5.919025, 5.91905, 5.919075, 5.9190875, 5.9191, 5.9191125, 5.919125, 5.9191375, 5.91915, 5.9191625, 5.919175, 5.9191875, 5.9192, 5.9192125, 5.919225, 5.9192375, 5.91925, 5.9192625, 5.919275, 5.9192875, 5.9193, 5.9193125, 5.919325, 5.9193375, 5.91935, 5.9193625, 5.919375, 5.9193875, 5.9194, 5.9194125, 5.919425, 5.9194375, 5.91945, 5.9194625, 5.919475, 5.9194875, 5.9195, 5.9195125, 5.919525, 5.9195375, 5.91955, 5.919575, 5.9196, 5.919625, 5.91965, 5.9197, 5.919725, 5.91975, 5.9197625, 5.919775, 5.9197875, 5.9198, 5.9198125, 5.919825, 5.9198375, 5.91985, 5.9198625, 5.919875, 5.9198875, 5.9199, 5.9199125, 5.919925, 5.9199375, 5.91995, 5.9199625, 5.919975, 5.9199875, 5.92, 5.9200125, 5.920025, 5.9200375, 5.92005, 5.9200625, 5.920075, 5.9200875, 5.9201, 5.9201125, 5.920125, 5.9201375, 5.92015, 5.9201625, 5.920175, 5.9201875, 5.9202, 5.9202125, 5.920225, 5.9202375, 5.92025, 5.9202625, 5.920275, 5.9202875, 5.9203, 5.9203125, 5.920325, 5.9203375, 5.92035, 5.9203625, 5.920375, 5.9203875, 5.9204, 5.9204125, 5.920425, 5.92045, 5.920475, 5.9205, 5.92055, 5.920575, 5.9206, 5.920625, 5.9206375, 5.92065, 5.9206625, 5.920675, 5.9206875, 5.9207, 5.9207125, 5.920725, 5.9207375, 5.92075, 5.9207625, 5.920775, 5.9207875, 5.9208, 5.9208125, 5.920825, 5.9208375, 5.92085, 5.9208625, 5.920875, 5.9208875, 5.9209, 5.9209125, 5.920925, 5.9209375, 5.92095, 5.9209625, 5.920975, 5.9209875, 5.921, 5.9210125, 5.921025, 5.9210375, 5.92105, 5.9210625, 5.921075, 5.9210875, 5.9211, 5.921125, 5.92115, 5.921175, 5.9212, 5.921225, 5.92125, 5.921275, 5.9213, 5.921325, 5.92135, 5.921375, 5.9214, 5.92145, 5.9215, 5.92155, 5.9216, 5.92165, 5.9217, 5.9218, 5.9219, 5.922, 5.9221, 5.9222, 5.9223, 5.9224, 5.9225, 5.9226, 5.9228, 5.923, 5.9232, 5.9234, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9344, 5.9348, 5.9352, 5.9356, 5.936, 5.9364, 5.9368, 5.9372, 5.9376, 5.938, 5.9384, 5.9388, 5.9392, 5.9396, 5.94, 5.94, 5.9404, 5.9404],
          "fY" : [0, 4.99305519386129e-39, 4.99305519386129e-39, 0.137452739270504, 0.138795728081468, 0.141500776487665, 0.146987086597953, 0.158264001305925, 0.182030539327053, 0.234378699561442, 0.358049427374294, 0.506474939728588, 0.679002235053862, 0.874978664453519, 1.09375193152581, 1.33467009218493, 1.59708155448215, 1.88033507842717, 2.18377977580941, 2.50676511002027, 2.8486408958718, 3.20875729942344, 3.58646483782167, 3.98111437956329, 4.39205715196382, 4.81864484887312, 5.26023086422164, 5.71618166989044, 6.18596088880501, 6.66962220665507, 7.17006799669172, 7.70093251297164, 8.3064960558342, 8.66743160104263, 9.09348636657906, 9.61023019453898, 10.2445634680985, 11.0198140131319, 11.95839029768, 12.5103315352386, 13.1630707915742, 13.554910643321, 14.017003133806, 14.580413900608, 15.2879999155537, 16.1966948749618, 16.7485264079056, 17.3791515429613, 18.1001688032453, 18.9240984602684, 19.8642700840357, 20.9346606659855, 22.1496788697122, 23.5238923646963, 25.0716970345816, 26.8069291102219, 28.7424239165066, 30.8895278674126, 33.2575734901355, 35.8533304699254, 38.6804488185274, 41.7389130960953, 45.0245289622272, 48.5284649984812, 52.2368735464411, 56.1306140819174, 60.185101276953, 64.3702973179524, 81.6399238583148, 85.8575731087208, 89.9317721944641, 93.8080996867145, 95.6551110788848, 97.4324649655428, 99.133658750086, 100.752369442352, 102.282493347779, 103.718185006451, 105.053895036, 106.284406536527, 107.40486972314, 108.410834464185, 109.298280420106, 110.063644497341, 110.703845354339, 111.216304723488, 111.598965342651, 111.850305321677, 111.969348803078, 111.955672812292, 111.809410230366, 111.531248859706, 111.122426591965, 110.58472272578, 109.920445519721, 109.132416102168, 108.223948895249, 107.198828743408, 106.061284967578, 104.815962593647, 103.467891029472, 102.022450486553, 100.485336459827, 98.8625225929223, 97.1602222681682, 95.3848492657594, 93.5429778388109, 91.641302551206, 87.6856802808014, 83.5724363115505, 79.3554582417203, 70.8163113656596, 66.5894600118456, 62.4479146377558, 58.4283502208581, 54.5622091712463, 50.8755052106789, 47.3887906235285, 44.1172722955931, 41.0710578473759, 38.255510265978, 35.6716877581137, 33.3168450339514, 31.1849727796711, 29.2673535347015, 27.553114376962, 26.0297595400486, 24.6836691418552, 23.5005534057071, 22.4658549326588, 21.5650945929847, 20.7841593321142, 20.1095325494621, 19.5284696575854, 19.029122943056, 18.6006209342604, 17.9177515071573, 17.4131395699415, 17.0352880484197, 16.7459776669555, 16.5178753566638, 16.1761390778892, 15.9241937541286, 15.575362364695, 15.3856831441322, 15.333572219973, 15.3950494507796, 15.5430185434294, 15.7521399935791, 16.2768895353525, 16.8688480427215, 17.4979550226826, 18.1885213393828, 19.0296777854288, 19.5603395728307, 20.2080518127412, 21.0150807967957, 22.0290455502651, 22.628948354474, 23.2985715889975, 24.0431327726271, 24.8672043889357, 25.7748983412015, 26.7708089404166, 27.8626618246547, 29.0674271252741, 30.423769285017, 31.1821101528289, 32.0147784094892, 32.9451795895418, 34.0050197673458, 35.2362976361775, 35.9326777281248, 36.6933865080513, 37.527483485855, 38.4450367733026, 39.4571636977107, 40.5760589303608, 41.8150070913007, 43.1883766347857, 44.7115917285409, 46.401078833665, 48.2741847846004, 50.349063374809, 52.6445277861585, 53.8809946070103, 55.1798666684621, 56.5435929473185, 57.974622286545, 59.4753943387057, 61.0483299077339, 62.6958206999276, 64.4202184997244, 66.223823789651, 68.1088738385559, 70.0775302882175, 72.1318662737567, 74.2738531174745, 76.5053466408367, 78.8280731457519, 81.2436151217509, 83.7533967396117, 86.358669196822, 89.0604959864798, 91.8597381661006, 94.7570397057142, 97.7528129984563, 100.847224622082, 104.04018144327, 107.331317157677, 110.719979360663, 114.205217247064, 117.785770039611, 121.460056244072, 125.226163828611, 129.08184142583, 133.024490654364, 137.051159652148, 141.158537909936, 145.342952491662, 149.600365723467, 153.926374425108, 158.316210750725, 167.266488361576, 176.405901414568, 185.683661767631, 195.043828266259, 213.764698884886, 222.992428938049, 232.038083757078, 236.469973302664, 240.829011577397, 245.105995080425, 249.291731604143, 253.377073094139, 257.352949009597, 261.21040001529, 264.940611831094, 268.53494906295, 271.984988835788, 275.282554044813, 278.419746041217, 281.388976571022, 284.182998787373, 286.794937157944, 289.218316094081, 291.447087135758, 293.47565453309, 295.29889907196, 296.912200001199, 298.311454930489, 299.493097579232, 300.454113268116, 301.192052058856, 301.705039462426, 301.991784650232, 302.051586117379, 301.884334763291, 301.490514371037, 300.871199482188, 300.028050680123, 298.963307311132, 297.679777688078, 296.180826836098, 294.470361855912, 292.552814993816, 290.433124520529, 288.116713535629, 285.609466824646, 282.917705906154, 280.048162418548, 277.007950002872, 273.80453484521, 270.445705051241, 266.9395390278, 263.29437304983, 259.518768195392, 255.62147683286, 251.611408842171, 247.497597750234, 243.289166960144, 238.995296250165, 234.625188711109, 230.188038284365, 221.149149471849, 211.950817408123, 202.663160462436, 184.085001807658, 174.917238877228, 165.904445884812, 157.095705998405, 152.781676303043, 148.534528905126, 144.358801266463, 140.258665460681, 136.237928357023, 132.300033373547, 128.448063725994, 124.684747092703, 121.012461612956, 117.433243131461, 113.948793595839, 110.560490511065, 107.269397356219, 104.07627486418, 100.981593064488, 97.9855439926885, 95.0880549668829, 92.2888023339326, 89.5872255926726, 86.9825418011924, 84.4737601785182, 82.0596968169372, 79.7389894223653, 77.5101120048392, 75.3713894471607, 73.3210118843042, 71.3570488299016, 69.4774629914605, 67.6801237223888, 65.962820063989, 64.3232733347894, 62.7591492300339, 61.2680694003216, 59.8476224833036, 58.4953745663735, 57.2088790632364, 55.985685992638, 54.8233506517407, 52.6715485136248, 50.7343118200366, 48.9930173833924, 47.4297518852607, 46.0274483885584, 44.7699894908601, 43.6422799001699, 42.6302915057821, 41.7210841857108, 40.9028056518259, 40.1646735990666, 39.4969433114759, 38.3386245302477, 37.3687720993466, 36.5413876971968, 35.8214745770508, 35.1829998032681, 34.6070228811806, 33.5927245683769, 32.7134057746462, 31.939437651056, 31.2578642303275, 30.6624285177096, 30.1488573173691, 29.7129207936842, 29.3498139070671, 29.0541046664519, 28.6410265180883, 28.4246754637275, 28.3579138360175, 28.399451662038, 28.5156902140576, 28.8765745837431, 29.3121311327317, 29.7649564819256, 30.2131735914645, 30.64936732057, 31.0710430503815, 31.4771268269183, 31.8668962494318, 32.2397041332676, 32.5949174609881, 32.9319057752488, 33.2500392700725, 33.5486885182696, 33.8272244374158, 34.0850182860116, 34.3214416629628, 34.5358665073784, 34.7276650983973, 34.8962100550151, 35.0408743359125, 35.1610312392834, 35.2560544026624, 35.3253178027536, 35.3681957552588, 35.3840629147053, 35.3722942742754, 35.3322651656339, 35.2633512587576, 35.1649285617633, 35.0363734207374, 34.8770625195643, 34.6863728797551, 34.4636818602785, 34.2083671573877, 33.9198068044509, 33.5973791717805, 33.2404629664628, 32.8484372321872, 32.4206813490761, 31.9565750335147, 31.4554983379792, 31.4554983379792, 31.4554983379792, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_M1_Norm[mass]63",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_M1)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 407,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 405,
              "fXmin" : 5.89552,
              "fXmax" : 5.94448,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 332.256744729117,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 332.256744729117,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_M1)",
          "_ymin" : 0,
          "_ymax" : 302.051586117379,
          "_normValue" : 0
        }, {
          "_typename" : "RooHist",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "h_ds_1010_Cut[sampleA==sampleA::OS]",
          "fTitle" : "Histogram of ds_1010_plot__mass",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 0.75,
          "fNpoints" : 100,
          "fX" : [5.9002, 5.9006, 5.901, 5.9014, 5.9018, 5.9022, 5.9026, 5.903, 5.9034, 5.9038, 5.9042, 5.9046, 5.905, 5.9054, 5.9058, 5.9062, 5.9066, 5.907, 5.9074, 5.9078, 5.9082, 5.9086, 5.909, 5.9094, 5.9098, 5.9102, 5.9106, 5.911, 5.9114, 5.9118, 5.9122, 5.9126, 5.913, 5.9134, 5.9138, 5.9142, 5.9146, 5.915, 5.9154, 5.9158, 5.9162, 5.9166, 5.917, 5.9174, 5.9178, 5.9182, 5.9186, 5.919, 5.9194, 5.9198, 5.9202, 5.9206, 5.921, 5.9214, 5.9218, 5.9222, 5.9226, 5.923, 5.9234, 5.9238, 5.9242, 5.9246, 5.925, 5.9254, 5.9258, 5.9262, 5.9266, 5.927, 5.9274, 5.9278, 5.9282, 5.9286, 5.929, 5.9294, 5.9298, 5.9302, 5.9306, 5.931, 5.9314, 5.9318, 5.9322, 5.9326, 5.933, 5.9334, 5.9338, 5.9342, 5.9346, 5.935, 5.9354, 5.9358, 5.9362, 5.9366, 5.937, 5.9374, 5.9378, 5.9382, 5.9386, 5.939, 5.9394, 5.9398],
          "fY" : [0, 0, 0, 0, 1, 1, 1, 3, 1, 5, 1, 5, 3, 3, 3, 2, 9, 3, 3, 5, 13, 10, 7, 8, 9, 9, 13, 17, 30, 59, 103, 71, 18, 18, 10, 17, 14, 27, 18, 21, 14, 23, 26, 19, 24, 31, 35, 57, 116, 235, 294, 166, 59, 39, 32, 35, 26, 38, 26, 27, 29, 30, 20, 34, 25, 38, 27, 31, 35, 33, 31, 33, 32, 36, 31, 43, 22, 33, 26, 37, 33, 36, 27, 32, 41, 38, 26, 20, 51, 37, 36, 36, 42, 31, 31, 26, 39, 35, 28, 30],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_h_ds_1010_Cut[sampleA==sampleA::OS]3012",
            "fTitle" : "Histogram of ds_1010_plot__mass",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 342.819088478249,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 342.819088478249,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4],
          "fEXhigh" : [2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4],
          "fEYlow" : [0, 0, 0, 0, 0.82724622097655, 0.82724622097655, 0.82724622097655, 1.63270468610957, 0.82724622097655, 2.15969114440678, 0.82724622097655, 2.15969114440678, 1.63270468610957, 1.63270468610957, 1.63270468610957, 1.29181456018103, 2.94346103725076, 1.63270468610957, 1.63270468610957, 2.15969114440678, 3.5586623304375, 3.10869443936164, 2.58147045606626, 2.76838605646272, 2.94346103725076, 2.94346103725076, 3.5586623304375, 4.08218389934171, 5.44652245543606, 7.65931221775091, 9.66120071645079, 8.40625831343334, 4.20288721196007, 4.20288721196007, 3.10869443936164, 4.08218389934171, 3.69650031882412, 5.16377123855587, 4.20288721196007, 4.54580699932335, 3.69650031882412, 4.76071662107231, 5.06601492135562, 4.32021937465496, 4.86461220384528, 5.53756532580577, 5.88767477058538, 7.52761858827319, 10.2819293264239, 14.837861650178, 16.6537167984084, 12.3937969582276, 7.65931221775091, 6.21810171113267, 5.62713531718605, 5.88767477058538, 5.06601492135562, 6.13716310988257, 5.06601492135562, 5.16377123855587, 5.35393156485154, 5.44652245543606, 4.43444798221412, 5.80212840935486, 4.96633466721007, 6.13716310988257, 5.16377123855587, 5.53756532580577, 5.88767477058538, 5.71530168178358, 5.53756532580577, 5.71530168178358, 5.62713531718605, 5.97199579039322, 5.53756532580577, 6.53183400521367, 4.65450239544497, 5.71530168178358, 5.06601492135562, 6.05514266189532, 5.71530168178358, 5.97199579039322, 5.16377123855587, 5.62713531718605, 6.37689760804177, 6.13716310988257, 5.06601492135562, 4.43444798221412, 7.11793294252879, 6.05514266189532, 5.97199579039322, 5.97199579039322, 6.45483071102782, 5.53756532580577, 5.53756532580577, 5.06601492135562, 6.21810171113267, 5.88767477058538, 5.25971089793461, 5.44652245543606],
          "fEYhigh" : [1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.29952655911586, 2.9181858328834, 2.29952655911586, 3.38247265214689, 2.29952655911586, 3.38247265214689, 2.9181858328834, 2.9181858328834, 2.9181858328834, 2.63785962345524, 4.11020413766764, 2.9181858328834, 2.9181858328834, 3.38247265214689, 4.69757337260906, 4.26694976100939, 3.77028072043409, 3.94514151986907, 4.11020413766764, 4.11020413766764, 4.69757337260906, 5.20371938988384, 6.53804637266794, 8.72456484475691, 10.6612007164508, 9.46573571303071, 5.32100732238368, 5.32100732238368, 4.26694976100939, 5.20371938988384, 4.83038075568817, 6.2602438465527, 5.32100732238368, 5.65518197118255, 4.83038075568817, 5.8652346956897, 6.16432406860527, 5.4351961614818, 5.96693206711369, 6.62760123878468, 6.97240965830357, 8.5940072411441, 11.2819293264239, 15.837861650178, 17.6537167984084, 13.3937969582276, 8.72456484475691, 7.29837245259718, 6.71575340007623, 6.97240965830357, 6.16432406860527, 7.21848358047952, 6.16432406860527, 6.2602438465527, 6.44701964227479, 6.53804637266794, 5.54651922951146, 6.88810053038505, 6.06658917312032, 7.21848358047952, 6.2602438465527, 6.62760123878468, 6.97240965830357, 6.80256676451212, 6.62760123878468, 6.80256676451212, 6.71575340007623, 7.0555452840609, 6.62760123878468, 7.60827827535264, 5.76136640411342, 6.80256676451212, 6.16432406860527, 7.13755508118677, 6.80256676451212, 7.0555452840609, 6.2602438465527, 6.71575340007623, 7.45518517410131, 7.21848358047952, 6.16432406860527, 5.54651922951146, 8.18812173724121, 7.13755508118677, 7.0555452840609, 7.0555452840609, 7.53218018651548, 6.62760123878468, 6.62760123878468, 6.16432406860527, 7.29837245259718, 6.97240965830357, 6.35444601200602, 6.53804637266794],
          "_yAxisLabel" : "Events \/ ( 0.0004 )",
          "_ymin" : 0,
          "_ymax" : 311.653716798408,
          "_normValue" : 0,
          "_nominalBinWidth" : 4e-4,
          "_nSigma" : 1,
          "_entries" : 3164,
          "_rawEntries" : 8052
        }, {"$ref":5}],
        "opt" : ["", "FUNC", "l", "fl", "fl", "l", "zp", "AXISSAME"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_2",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }, {
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0,
      "fTopMargin" : 0,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.89426843394002,
      "fY1" : 0.001,
      "fX2" : 5.93996,
      "fY2" : 49.99,
      "fXtoAbsPixelk" : -122551.172849,
      "fXtoPixelk" : -122551.172849,
      "fXtoPixel" : 20791.5832596516,
      "fYtoAbsPixelk" : 672.504200913201,
      "fYtoPixelk" : 207.504200913201,
      "fYtoPixel" : -4.1509132009042,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 672.50005,
      "fVtoPixelk" : 207.5,
      "fVtoPixel" : -207.5,
      "fAbsPixeltoXk" : 5.89426843394002,
      "fPixeltoXk" : 5.89426843394002,
      "fPixeltoX" : 4.80963853262975e-5,
      "fAbsPixeltoYk" : 162.013542168675,
      "fPixeltoYk" : 0.001,
      "fPixeltoY" : -0.240910843373494,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0.3275,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.2075,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0.3275,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.2075,
      "fUxmin" : 5.90004,
      "fUymin" : 0.001,
      "fUxmax" : 5.93996,
      "fUymax" : 49.99,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.90004,
          "fY1" : 0.001,
          "fX2" : 5.93996,
          "fY2" : 49.99,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "frame_121ecec0",
          "fTitle" : "A RooPlot of \"\"",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 102,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 100,
            "fXmin" : 5.90004,
            "fXmax" : 5.93996,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 1,
          "fTsumw" : 0,
          "fTsumw2" : 0,
          "fTsumwx" : 0,
          "fTsumwx2" : 0,
          "fMaximum" : 49.99,
          "fMinimum" : 0.001,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 39.5089813007239, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_M2_Norm[mass]_Comp[pslepol_B1]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_M2)",
          "fLineColor" : 600,
          "fLineStyle" : 14,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 127,
          "fX" : [5.8996, 5.8996, 5.9, 5.90000625, 5.9000125, 5.900025, 5.90005, 5.9001, 5.9002, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9342, 5.9344, 5.9346, 5.9348, 5.935, 5.9352, 5.9354, 5.9356, 5.9358, 5.936, 5.9362, 5.9364, 5.9366, 5.9368, 5.937, 5.9372, 5.9374, 5.9376, 5.9378, 5.938, 5.9382, 5.9384, 5.9386, 5.9388, 5.939, 5.9392, 5.9394, 5.9396, 5.9398, 5.94, 5.94, 5.9404, 5.9404],
          "fY" : [0, 0, 0, 0.0816705467992611, 0.0824685129301571, 0.0840757765148995, 0.0873355874797123, 0.0940360126243594, 0.108157420215161, 0.139261222823738, 0.212742886536974, 0.300933146092877, 0.403444006347784, 0.519887681706908, 0.649876596017976, 0.793023382464918, 0.94894088346162, 1.11724215054573, 1.29754044427251, 1.48944923410922, 1.69258219832735, 1.90655322389921, 2.13097640639038, 2.3654660498542, 2.60963666672608, 2.86310297771767, 3.12547991171125, 3.39638260565409, 3.67542640445285, 3.96222686086815, 4.25639973540905, 4.55756099622771, 4.86532681901403, 5.17931358689036, 5.49913789030633, 5.82441652693363, 6.15476650156094, 6.48980502598888, 6.82914951892573, 7.17241760587956, 7.51922711905777, 7.86919609725934, 8.22194278577079, 8.57708563626143, 8.93424330667879, 9.29303466114396, 9.65307876984708, 10.0139949089428, 10.375402560446, 10.7369214121272, 11.0981713574085, 11.4587724952591, 11.8183451300913, 12.176509771656, 12.5328871349392, 12.8870981400573, 13.2387639121538, 13.5875057812948, 13.9329452823654, 14.2747041549667, 14.6124043433089, 14.9456679961122, 15.2741174665001, 15.5973753118967, 15.915064293923, 16.2268073782934, 16.5322277347127, 16.8309487367722, 17.1225939618466, 17.4067871909909, 17.6831524088371, 17.9513138034909, 18.2108957664291, 18.4615228923958, 18.7028199793003, 18.9344120281136, 19.1559242427657, 19.3669820300429, 19.5672109994852, 19.7562369632823, 19.9336859361733, 20.0991841353424, 20.2523579803168, 20.3928340928643, 20.5202392968909, 20.6342006183383, 20.7343452850819, 20.8203007268281, 20.8916945750124, 20.9481546626974, 20.9893090244704, 21.0147858963415, 21.0242137156417, 21.0172211209208, 21.007451172845, 20.9934369518458, 20.9751320942893, 20.9524902490988, 20.9254650777515, 20.8940102542755, 20.8580794652463, 20.8176264097835, 20.7726047995484, 20.7229683587403, 20.6686708240929, 20.6096659448719, 20.545907482872, 20.477349212412, 20.4039449203341, 20.3256484059992, 20.2424134812837, 20.1541939705765, 20.0609437107765, 19.9626165512894, 19.8591663540231, 19.7505469933852, 19.6367123562815, 19.5176163421112, 19.3932128627633, 19.2634558426138, 19.1282992185242, 18.987696939837, 18.8416029683716, 18.6899712784211, 18.6899712784211, 18.6899712784211, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_M2_Norm[mass]_Comp[pslepol_B1]64",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_M2)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 129,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 127,
              "fXmin" : 5.89552,
              "fXmax" : 5.94448,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 23.1266350872059,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 23.1266350872059,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_M2)",
          "_ymin" : 0,
          "_ymax" : 21.0242137156417,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_M2_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P1]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_M2)",
          "fLineColor" : 632,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1179,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 104,
          "fX" : [5.9, 5.9, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9344, 5.9348, 5.9352, 5.9356, 5.936, 5.9364, 5.9368, 5.9372, 5.9376, 5.938, 5.9384, 5.9388, 5.9392, 5.9396, 5.94, 5.94, 5.94],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_M2_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P1]65",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_M2)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 106,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 104,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1.1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 1.1,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_M2)",
          "_ymin" : 0,
          "_ymax" : 0,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_M2_Norm[mass]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_M2)",
          "fLineColor" : 801,
          "fLineStyle" : 1,
          "fLineWidth" : 3,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 127,
          "fX" : [5.8996, 5.8996, 5.9, 5.90000625, 5.9000125, 5.900025, 5.90005, 5.9001, 5.9002, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9342, 5.9344, 5.9346, 5.9348, 5.935, 5.9352, 5.9354, 5.9356, 5.9358, 5.936, 5.9362, 5.9364, 5.9366, 5.9368, 5.937, 5.9372, 5.9374, 5.9376, 5.9378, 5.938, 5.9382, 5.9384, 5.9386, 5.9388, 5.939, 5.9392, 5.9394, 5.9396, 5.9398, 5.94, 5.94, 5.9404, 5.9404],
          "fY" : [0, 0, 0, 0.0816705467992611, 0.0824685129301571, 0.0840757765148995, 0.0873355874797123, 0.0940360126243594, 0.108157420215161, 0.139261222823738, 0.212742886536974, 0.300933146092877, 0.403444006347784, 0.519887681706908, 0.649876596017976, 0.793023382464918, 0.94894088346162, 1.11724215054573, 1.29754044427251, 1.48944923410922, 1.69258219832735, 1.90655322389921, 2.13097640639038, 2.3654660498542, 2.60963666672608, 2.86310297771767, 3.12547991171125, 3.39638260565409, 3.67542640445285, 3.96222686086815, 4.25639973540905, 4.55756099622771, 4.86532681901403, 5.17931358689036, 5.49913789030633, 5.82441652693363, 6.15476650156094, 6.48980502598888, 6.82914951892573, 7.17241760587956, 7.51922711905777, 7.86919609725934, 8.22194278577079, 8.57708563626143, 8.93424330667879, 9.29303466114396, 9.65307876984708, 10.0139949089428, 10.375402560446, 10.7369214121272, 11.0981713574085, 11.4587724952591, 11.8183451300913, 12.176509771656, 12.5328871349392, 12.8870981400573, 13.2387639121538, 13.5875057812948, 13.9329452823654, 14.2747041549667, 14.6124043433089, 14.9456679961122, 15.2741174665001, 15.5973753118967, 15.915064293923, 16.2268073782934, 16.5322277347127, 16.8309487367722, 17.1225939618466, 17.4067871909909, 17.6831524088371, 17.9513138034909, 18.2108957664291, 18.4615228923958, 18.7028199793003, 18.9344120281136, 19.1559242427657, 19.3669820300429, 19.5672109994852, 19.7562369632823, 19.9336859361733, 20.0991841353424, 20.2523579803168, 20.3928340928643, 20.5202392968909, 20.6342006183383, 20.7343452850819, 20.8203007268281, 20.8916945750124, 20.9481546626974, 20.9893090244704, 21.0147858963415, 21.0242137156417, 21.0172211209208, 21.007451172845, 20.9934369518458, 20.9751320942893, 20.9524902490988, 20.9254650777515, 20.8940102542755, 20.8580794652463, 20.8176264097835, 20.7726047995484, 20.7229683587403, 20.6686708240929, 20.6096659448719, 20.545907482872, 20.477349212412, 20.4039449203341, 20.3256484059992, 20.2424134812837, 20.1541939705765, 20.0609437107765, 19.9626165512894, 19.8591663540231, 19.7505469933852, 19.6367123562815, 19.5176163421112, 19.3932128627633, 19.2634558426138, 19.1282992185242, 18.987696939837, 18.8416029683716, 18.6899712784211, 18.6899712784211, 18.6899712784211, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_M2_Norm[mass]66",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_M2)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 129,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 127,
              "fXmin" : 5.89552,
              "fXmax" : 5.94448,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 23.1266350872059,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 23.1266350872059,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_M2)",
          "_ymin" : 0,
          "_ymax" : 21.0242137156417,
          "_normValue" : 0
        }, {
          "_typename" : "RooHist",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "h_ds_1010_Cut[sampleA==sampleA::PP]",
          "fTitle" : "Histogram of ds_1010_plot__mass",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 0.75,
          "fNpoints" : 100,
          "fX" : [5.9002, 5.9006, 5.901, 5.9014, 5.9018, 5.9022, 5.9026, 5.903, 5.9034, 5.9038, 5.9042, 5.9046, 5.905, 5.9054, 5.9058, 5.9062, 5.9066, 5.907, 5.9074, 5.9078, 5.9082, 5.9086, 5.909, 5.9094, 5.9098, 5.9102, 5.9106, 5.911, 5.9114, 5.9118, 5.9122, 5.9126, 5.913, 5.9134, 5.9138, 5.9142, 5.9146, 5.915, 5.9154, 5.9158, 5.9162, 5.9166, 5.917, 5.9174, 5.9178, 5.9182, 5.9186, 5.919, 5.9194, 5.9198, 5.9202, 5.9206, 5.921, 5.9214, 5.9218, 5.9222, 5.9226, 5.923, 5.9234, 5.9238, 5.9242, 5.9246, 5.925, 5.9254, 5.9258, 5.9262, 5.9266, 5.927, 5.9274, 5.9278, 5.9282, 5.9286, 5.929, 5.9294, 5.9298, 5.9302, 5.9306, 5.931, 5.9314, 5.9318, 5.9322, 5.9326, 5.933, 5.9334, 5.9338, 5.9342, 5.9346, 5.935, 5.9354, 5.9358, 5.9362, 5.9366, 5.937, 5.9374, 5.9378, 5.9382, 5.9386, 5.939, 5.9394, 5.9398],
          "fY" : [1, 0, 0, 2, 0, 1, 1, 1, 0, 0, 3, 2, 5, 4, 2, 5, 2, 3, 4, 7, 10, 3, 5, 10, 6, 4, 7, 4, 4, 6, 5, 9, 8, 9, 9, 13, 9, 8, 7, 6, 15, 10, 10, 10, 8, 15, 10, 9, 11, 10, 18, 16, 14, 17, 15, 16, 11, 13, 20, 12, 14, 15, 20, 14, 20, 12, 20, 16, 20, 19, 19, 21, 22, 11, 12, 19, 21, 19, 20, 22, 25, 19, 19, 25, 20, 19, 28, 21, 15, 27, 23, 21, 28, 22, 20, 23, 20, 15, 19, 31],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_h_ds_1010_Cut[sampleA==sampleA::PP]3013",
            "fTitle" : "Histogram of ds_1010_plot__mass",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 41.3903613626632,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 41.3903613626632,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4],
          "fEXhigh" : [2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4],
          "fEYlow" : [0.82724622097655, 0, 0, 1.29181456018103, 0, 0.82724622097655, 0.82724622097655, 0.82724622097655, 0, 0, 1.63270468610957, 1.29181456018103, 2.15969114440678, 1.91433918622288, 1.29181456018103, 2.15969114440678, 1.29181456018103, 1.63270468610957, 1.91433918622288, 2.58147045606626, 3.10869443936164, 1.63270468610957, 2.15969114440678, 3.10869443936164, 2.37993137929577, 1.91433918622288, 2.58147045606626, 1.91433918622288, 1.91433918622288, 2.37993137929577, 2.15969114440678, 2.94346103725076, 2.76838605646272, 2.94346103725076, 2.94346103725076, 3.5586623304375, 2.94346103725076, 2.76838605646272, 2.58147045606626, 2.37993137929577, 3.82938009857506, 3.10869443936164, 3.10869443936164, 3.10869443936164, 2.76838605646272, 3.82938009857506, 3.10869443936164, 2.94346103725076, 3.26557940095131, 3.10869443936164, 4.20288721196007, 3.95780102940381, 3.69650031882412, 4.08218389934171, 3.82938009857506, 3.95780102940381, 3.26557940095131, 3.5586623304375, 4.43444798221412, 3.41526599430015, 3.69650031882412, 3.82938009857506, 4.43444798221412, 3.69650031882412, 4.43444798221412, 3.41526599430015, 4.43444798221412, 3.95780102940381, 4.43444798221412, 4.32021937465496, 4.32021937465496, 4.54580699932335, 4.65450239544497, 3.26557940095131, 3.41526599430015, 4.32021937465496, 4.54580699932335, 4.32021937465496, 4.43444798221412, 4.65450239544497, 4.96633466721007, 4.32021937465496, 4.32021937465496, 4.96633466721007, 4.43444798221412, 4.32021937465496, 5.25971089793461, 4.54580699932335, 3.82938009857506, 5.16377123855587, 4.76071662107231, 4.54580699932335, 5.25971089793461, 4.65450239544497, 4.43444798221412, 4.76071662107231, 4.43444798221412, 3.82938009857506, 4.32021937465496, 5.53756532580577],
          "fEYhigh" : [2.29952655911586, 1.14787446444932, 1.14787446444932, 2.63785962345524, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.29952655911586, 1.14787446444932, 1.14787446444932, 2.9181858328834, 2.63785962345524, 3.38247265214689, 3.16275317226094, 2.63785962345524, 3.38247265214689, 2.63785962345524, 2.9181858328834, 3.16275317226094, 3.77028072043409, 4.26694976100939, 2.9181858328834, 3.38247265214689, 4.26694976100939, 3.58364154598457, 3.16275317226094, 3.77028072043409, 3.16275317226094, 3.16275317226094, 3.58364154598457, 3.38247265214689, 4.11020413766764, 3.94514151986907, 4.11020413766764, 4.11020413766764, 4.69757337260906, 4.11020413766764, 3.94514151986907, 3.77028072043409, 3.58364154598457, 4.95873843272062, 4.26694976100939, 4.26694976100939, 4.26694976100939, 3.94514151986907, 4.95873843272062, 4.26694976100939, 4.11020413766764, 4.41652052316603, 4.26694976100939, 5.32100732238368, 5.08306556401624, 4.83038075568817, 5.20371938988384, 4.95873843272062, 5.08306556401624, 4.41652052316603, 4.69757337260906, 5.54651922951146, 4.55981905739127, 4.83038075568817, 4.95873843272062, 5.54651922951146, 4.83038075568817, 5.54651922951146, 4.55981905739127, 5.54651922951146, 5.08306556401624, 5.54651922951146, 5.4351961614818, 5.4351961614818, 5.65518197118255, 5.76136640411342, 4.41652052316603, 4.55981905739127, 5.4351961614818, 5.65518197118255, 5.4351961614818, 5.54651922951146, 5.76136640411342, 6.06658917312032, 5.4351961614818, 5.4351961614818, 6.06658917312032, 5.54651922951146, 5.4351961614818, 6.35444601200602, 5.65518197118255, 4.95873843272062, 6.2602438465527, 5.8652346956897, 5.65518197118255, 6.35444601200602, 5.76136640411342, 5.54651922951146, 5.8652346956897, 5.54651922951146, 4.95873843272062, 5.4351961614818, 6.62760123878468],
          "_yAxisLabel" : "Events \/ ( 0.0004 )",
          "_ymin" : 0,
          "_ymax" : 37.6276012387847,
          "_normValue" : 0,
          "_nominalBinWidth" : 4e-4,
          "_nSigma" : 1,
          "_entries" : 1241,
          "_rawEntries" : 8052
        }, {"$ref":49}],
        "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_1",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }, {
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0.3664122,
      "fTopMargin" : 0,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.89426843394002,
      "fY1" : -28.9098805946167,
      "fX2" : 5.93996,
      "fY2" : 49.99,
      "fXtoAbsPixelk" : -122551.172849,
      "fXtoPixelk" : -122551.172849,
      "fXtoPixel" : 20791.5832596516,
      "fYtoAbsPixelk" : 880.000047168779,
      "fYtoPixelk" : 207.500047168779,
      "fYtoPixel" : -4.15083010939747,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 1000.00005,
      "fVtoPixelk" : 327.5,
      "fVtoPixel" : -327.5,
      "fAbsPixeltoXk" : 5.89426843394002,
      "fPixeltoXk" : 5.89426843394002,
      "fPixeltoX" : 4.80963853262975e-5,
      "fAbsPixeltoYk" : 212.005785343144,
      "fPixeltoYk" : -28.9098805946167,
      "fPixeltoY" : -0.240915665937761,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.3275,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.3275,
      "fUxmin" : 5.90004,
      "fUymin" : 0,
      "fUxmax" : 5.93996,
      "fUymax" : 49.99,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.90004,
          "fY1" : 0,
          "fX2" : 5.93996,
          "fY2" : 49.99,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "frame_129e38b0",
          "fTitle" : "A RooPlot of \"\"",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 102,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 100,
            "fXmin" : 5.90004,
            "fXmax" : 5.93996,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 1,
          "fTsumw" : 0,
          "fTsumw2" : 0,
          "fTsumwx" : 0,
          "fTsumwx2" : 0,
          "fMaximum" : 49.99,
          "fMinimum" : 0,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 37.2193706243885, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_M3_Norm[mass]_Comp[pslepol_B1]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_M3)",
          "fLineColor" : 600,
          "fLineStyle" : 14,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 127,
          "fX" : [5.8996, 5.8996, 5.9, 5.90000625, 5.9000125, 5.900025, 5.90005, 5.9001, 5.9002, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9342, 5.9344, 5.9346, 5.9348, 5.935, 5.9352, 5.9354, 5.9356, 5.9358, 5.936, 5.9362, 5.9364, 5.9366, 5.9368, 5.937, 5.9372, 5.9374, 5.9376, 5.9378, 5.938, 5.9382, 5.9384, 5.9386, 5.9388, 5.939, 5.9392, 5.9394, 5.9396, 5.9398, 5.94, 5.94, 5.9404, 5.9404],
          "fY" : [0, 0, 0, 0.0779193613298349, 0.0786806763169267, 0.0802141171584537, 0.0833242027203701, 0.0897168726408071, 0.103189674081185, 0.132864857230705, 0.202971456615453, 0.287111075724389, 0.384913540302801, 0.496008876020128, 0.620027308368479, 0.756599262561211, 0.905355363431554, 1.0659264353313, 1.23794350202953, 1.42103778661186, 1.61484071137758, 1.81898389774107, 2.03309916612909, 2.25681853588024, 2.48977422514398, 2.73159865077979, 2.98192442825635, 3.24038437155072, 3.50661149304768, 3.78023900343907, 4.06090031162314, 4.34822902460404, 4.6418589473913, 4.94142408289943, 5.24655863184746, 5.55689699265868, 5.87207376136032, 6.19172373148334, 6.51548189396299, 6.84298343703578, 7.17386374614376, 7.50775840383164, 7.84430318964755, 8.18313408004314, 8.52388724827373, 8.86619906429851, 9.20970609468085, 9.55404510248855, 9.89885304719425, 10.2437670845759, 10.588424566617, 10.9324630414076, 11.2755202530444, 11.6172341415316, 11.9572428426817, 12.295184688016, 12.6306982046657, 12.9634221152724, 13.2929953378893, 13.6190569858828, 13.9412463678306, 14.2592029874269, 14.5725665433813, 14.8809769293197, 15.1840742336864, 15.481498739645, 15.7728909249798, 16.057891461997, 16.3361412174266, 16.6072812523233, 16.8709528219686, 17.1267973757722, 17.3744565571732, 17.6135722035428, 17.8437863460851, 18.0647412097394, 18.2760792130819, 18.4774429682279, 18.6684752807337, 18.8488191494974, 19.0181177666633, 19.1760145175225, 19.322152980415, 19.4561769266328, 19.5777303203214, 19.6864573183824, 19.7820022703763, 19.8640097184242, 19.932124397111, 19.9859912333874, 20.025255346473, 20.0495620477586, 20.0585568407089, 20.0518854207657, 20.0425642132542, 20.0291936752501, 20.0117295726338, 19.9901276832659, 19.9643437969845, 19.9343337156021, 19.9000532529022, 19.8614582346363, 19.8185044985216, 19.7711478942373, 19.7193442834214, 19.6630495396683, 19.6022195485257, 19.5368102074906, 19.4667774260077, 19.3920771254658, 19.3126652391942, 19.2284977124597, 19.1395305024653, 19.0457195783454, 18.947020921163, 18.8433905239066, 18.7347843914885, 18.6211585407411, 18.5024690004124, 18.3786718111642, 18.2497230255702, 18.115578708112, 17.9761949351749, 17.8315277950448, 17.8315277950448, 17.8315277950448, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_M3_Norm[mass]_Comp[pslepol_B1]67",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_M3)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 129,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 127,
              "fXmin" : 5.89552,
              "fXmax" : 5.94448,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 22.0644125247798,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 22.0644125247798,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_M3)",
          "_ymin" : 0,
          "_ymax" : 20.0585568407089,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_M3_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P1]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_M3)",
          "fLineColor" : 632,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1179,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 104,
          "fX" : [5.9, 5.9, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9344, 5.9348, 5.9352, 5.9356, 5.936, 5.9364, 5.9368, 5.9372, 5.9376, 5.938, 5.9384, 5.9388, 5.9392, 5.9396, 5.94, 5.94, 5.94],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_M3_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P1]68",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_M3)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 106,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 104,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1.1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 1.1,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_M3)",
          "_ymin" : 0,
          "_ymax" : 0,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_M3_Norm[mass]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_M3)",
          "fLineColor" : 801,
          "fLineStyle" : 1,
          "fLineWidth" : 3,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 127,
          "fX" : [5.8996, 5.8996, 5.9, 5.90000625, 5.9000125, 5.900025, 5.90005, 5.9001, 5.9002, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9342, 5.9344, 5.9346, 5.9348, 5.935, 5.9352, 5.9354, 5.9356, 5.9358, 5.936, 5.9362, 5.9364, 5.9366, 5.9368, 5.937, 5.9372, 5.9374, 5.9376, 5.9378, 5.938, 5.9382, 5.9384, 5.9386, 5.9388, 5.939, 5.9392, 5.9394, 5.9396, 5.9398, 5.94, 5.94, 5.9404, 5.9404],
          "fY" : [0, 0, 0, 0.0779193613298349, 0.0786806763169267, 0.0802141171584537, 0.0833242027203701, 0.0897168726408071, 0.103189674081185, 0.132864857230705, 0.202971456615453, 0.287111075724389, 0.384913540302801, 0.496008876020128, 0.620027308368479, 0.756599262561211, 0.905355363431554, 1.0659264353313, 1.23794350202953, 1.42103778661186, 1.61484071137758, 1.81898389774107, 2.03309916612909, 2.25681853588024, 2.48977422514398, 2.73159865077979, 2.98192442825635, 3.24038437155072, 3.50661149304768, 3.78023900343907, 4.06090031162314, 4.34822902460404, 4.6418589473913, 4.94142408289943, 5.24655863184746, 5.55689699265868, 5.87207376136032, 6.19172373148334, 6.51548189396299, 6.84298343703578, 7.17386374614376, 7.50775840383164, 7.84430318964755, 8.18313408004314, 8.52388724827373, 8.86619906429851, 9.20970609468085, 9.55404510248855, 9.89885304719425, 10.2437670845759, 10.588424566617, 10.9324630414076, 11.2755202530444, 11.6172341415316, 11.9572428426817, 12.295184688016, 12.6306982046657, 12.9634221152724, 13.2929953378893, 13.6190569858828, 13.9412463678306, 14.2592029874269, 14.5725665433813, 14.8809769293197, 15.1840742336864, 15.481498739645, 15.7728909249798, 16.057891461997, 16.3361412174266, 16.6072812523233, 16.8709528219686, 17.1267973757722, 17.3744565571732, 17.6135722035428, 17.8437863460851, 18.0647412097394, 18.2760792130819, 18.4774429682279, 18.6684752807337, 18.8488191494974, 19.0181177666633, 19.1760145175225, 19.322152980415, 19.4561769266328, 19.5777303203214, 19.6864573183824, 19.7820022703763, 19.8640097184242, 19.932124397111, 19.9859912333874, 20.025255346473, 20.0495620477586, 20.0585568407089, 20.0518854207657, 20.0425642132542, 20.0291936752501, 20.0117295726338, 19.9901276832659, 19.9643437969845, 19.9343337156021, 19.9000532529022, 19.8614582346363, 19.8185044985216, 19.7711478942373, 19.7193442834214, 19.6630495396683, 19.6022195485257, 19.5368102074906, 19.4667774260077, 19.3920771254658, 19.3126652391942, 19.2284977124597, 19.1395305024653, 19.0457195783454, 18.947020921163, 18.8433905239066, 18.7347843914885, 18.6211585407411, 18.5024690004124, 18.3786718111642, 18.2497230255702, 18.115578708112, 17.9761949351749, 17.8315277950448, 17.8315277950448, 17.8315277950448, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_M3_Norm[mass]69",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_M3)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 129,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 127,
              "fXmin" : 5.89552,
              "fXmax" : 5.94448,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 22.0644125247798,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 22.0644125247798,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_M3)",
          "_ymin" : 0,
          "_ymax" : 20.0585568407089,
          "_normValue" : 0
        }, {
          "_typename" : "RooHist",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "h_ds_1010_Cut[sampleA==sampleA::MM]",
          "fTitle" : "Histogram of ds_1010_plot__mass",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 0.75,
          "fNpoints" : 100,
          "fX" : [5.9002, 5.9006, 5.901, 5.9014, 5.9018, 5.9022, 5.9026, 5.903, 5.9034, 5.9038, 5.9042, 5.9046, 5.905, 5.9054, 5.9058, 5.9062, 5.9066, 5.907, 5.9074, 5.9078, 5.9082, 5.9086, 5.909, 5.9094, 5.9098, 5.9102, 5.9106, 5.911, 5.9114, 5.9118, 5.9122, 5.9126, 5.913, 5.9134, 5.9138, 5.9142, 5.9146, 5.915, 5.9154, 5.9158, 5.9162, 5.9166, 5.917, 5.9174, 5.9178, 5.9182, 5.9186, 5.919, 5.9194, 5.9198, 5.9202, 5.9206, 5.921, 5.9214, 5.9218, 5.9222, 5.9226, 5.923, 5.9234, 5.9238, 5.9242, 5.9246, 5.925, 5.9254, 5.9258, 5.9262, 5.9266, 5.927, 5.9274, 5.9278, 5.9282, 5.9286, 5.929, 5.9294, 5.9298, 5.9302, 5.9306, 5.931, 5.9314, 5.9318, 5.9322, 5.9326, 5.933, 5.9334, 5.9338, 5.9342, 5.9346, 5.935, 5.9354, 5.9358, 5.9362, 5.9366, 5.937, 5.9374, 5.9378, 5.9382, 5.9386, 5.939, 5.9394, 5.9398],
          "fY" : [0, 1, 0, 0, 0, 0, 0, 4, 1, 1, 3, 2, 2, 2, 5, 6, 1, 9, 1, 4, 4, 4, 7, 6, 5, 8, 3, 10, 3, 8, 9, 9, 9, 6, 8, 12, 12, 7, 15, 11, 11, 10, 5, 13, 14, 17, 10, 14, 14, 11, 11, 16, 17, 18, 10, 8, 18, 17, 16, 14, 17, 18, 9, 16, 17, 13, 14, 15, 16, 17, 22, 17, 21, 15, 22, 29, 13, 12, 23, 16, 17, 19, 18, 15, 17, 16, 20, 25, 17, 25, 13, 12, 14, 29, 16, 23, 28, 23, 13, 20],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_h_ds_1010_Cut[sampleA==sampleA::MM]3014",
            "fTitle" : "Histogram of ds_1010_plot__mass",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 38.9917216065023,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 38.9917216065023,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4],
          "fEXhigh" : [2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4],
          "fEYlow" : [0, 0.82724622097655, 0, 0, 0, 0, 0, 1.91433918622288, 0.82724622097655, 0.82724622097655, 1.63270468610957, 1.29181456018103, 1.29181456018103, 1.29181456018103, 2.15969114440678, 2.37993137929577, 0.82724622097655, 2.94346103725076, 0.82724622097655, 1.91433918622288, 1.91433918622288, 1.91433918622288, 2.58147045606626, 2.37993137929577, 2.15969114440678, 2.76838605646272, 1.63270468610957, 3.10869443936164, 1.63270468610957, 2.76838605646272, 2.94346103725076, 2.94346103725076, 2.94346103725076, 2.37993137929577, 2.76838605646272, 3.41526599430015, 3.41526599430015, 2.58147045606626, 3.82938009857506, 3.26557940095131, 3.26557940095131, 3.10869443936164, 2.15969114440678, 3.5586623304375, 3.69650031882412, 4.08218389934171, 3.10869443936164, 3.69650031882412, 3.69650031882412, 3.26557940095131, 3.26557940095131, 3.95780102940381, 4.08218389934171, 4.20288721196007, 3.10869443936164, 2.76838605646272, 4.20288721196007, 4.08218389934171, 3.95780102940381, 3.69650031882412, 4.08218389934171, 4.20288721196007, 2.94346103725076, 3.95780102940381, 4.08218389934171, 3.5586623304375, 3.69650031882412, 3.82938009857506, 3.95780102940381, 4.08218389934171, 4.65450239544497, 4.08218389934171, 4.54580699932335, 3.82938009857506, 4.65450239544497, 5.35393156485154, 3.5586623304375, 3.41526599430015, 4.76071662107231, 3.95780102940381, 4.08218389934171, 4.32021937465496, 4.20288721196007, 3.82938009857506, 4.08218389934171, 3.95780102940381, 4.43444798221412, 4.96633466721007, 4.08218389934171, 4.96633466721007, 3.5586623304375, 3.41526599430015, 3.69650031882412, 5.35393156485154, 3.95780102940381, 4.76071662107231, 5.25971089793461, 4.76071662107231, 3.5586623304375, 4.43444798221412],
          "fEYhigh" : [1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 3.16275317226094, 2.29952655911586, 2.29952655911586, 2.9181858328834, 2.63785962345524, 2.63785962345524, 2.63785962345524, 3.38247265214689, 3.58364154598457, 2.29952655911586, 4.11020413766764, 2.29952655911586, 3.16275317226094, 3.16275317226094, 3.16275317226094, 3.77028072043409, 3.58364154598457, 3.38247265214689, 3.94514151986907, 2.9181858328834, 4.26694976100939, 2.9181858328834, 3.94514151986907, 4.11020413766764, 4.11020413766764, 4.11020413766764, 3.58364154598457, 3.94514151986907, 4.55981905739127, 4.55981905739127, 3.77028072043409, 4.95873843272062, 4.41652052316603, 4.41652052316603, 4.26694976100939, 3.38247265214689, 4.69757337260906, 4.83038075568817, 5.20371938988384, 4.26694976100939, 4.83038075568817, 4.83038075568817, 4.41652052316603, 4.41652052316603, 5.08306556401624, 5.20371938988384, 5.32100732238368, 4.26694976100939, 3.94514151986907, 5.32100732238368, 5.20371938988384, 5.08306556401624, 4.83038075568817, 5.20371938988384, 5.32100732238368, 4.11020413766764, 5.08306556401624, 5.20371938988384, 4.69757337260906, 4.83038075568817, 4.95873843272062, 5.08306556401624, 5.20371938988384, 5.76136640411342, 5.20371938988384, 5.65518197118255, 4.95873843272062, 5.76136640411342, 6.44701964227479, 4.69757337260906, 4.55981905739127, 5.8652346956897, 5.08306556401624, 5.20371938988384, 5.4351961614818, 5.32100732238368, 4.95873843272062, 5.20371938988384, 5.08306556401624, 5.54651922951146, 6.06658917312032, 5.20371938988384, 6.06658917312032, 4.69757337260906, 4.55981905739127, 4.83038075568817, 6.44701964227479, 5.08306556401624, 5.8652346956897, 6.35444601200602, 5.8652346956897, 4.69757337260906, 5.54651922951146],
          "_yAxisLabel" : "Events \/ ( 0.0004 )",
          "_ymin" : 0,
          "_ymax" : 35.4470196422748,
          "_normValue" : 0,
          "_nominalBinWidth" : 4e-4,
          "_nSigma" : 1,
          "_entries" : 1184,
          "_rawEntries" : 8052
        }, {"$ref":86}],
        "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_0",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }],
    "opt" : ["", "", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 20,
  "fWindowTopX" : 294,
  "fWindowTopY" : 51,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 1026,
  "fCw" : 1000,
  "fCh" : 1000,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig6.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.89421686748286,
  "fY1" : -3.02988076732434,
  "fX2" : 5.94240963863858,
  "fY2" : 22.2191257211051,
  "fXtoAbsPixelk" : -122304.999769119,
  "fXtoPixelk" : -122304.999769119,
  "fXtoPixel" : 20749.9999692665,
  "fYtoAbsPixelk" : 880.000050447035,
  "fYtoPixelk" : 880.000050447035,
  "fYtoPixel" : -39.6055187541046,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 1000.00005,
  "fVtoPixelk" : 1000,
  "fVtoPixel" : -1000,
  "fAbsPixeltoXk" : 5.89421686748286,
  "fPixeltoXk" : 5.89421686748286,
  "fPixeltoX" : 4.81927711557173e-5,
  "fAbsPixeltoYk" : 22.2191257211051,
  "fPixeltoYk" : -3.02988076732434,
  "fPixeltoY" : -0.0252490064884294,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.9,
  "fUymin" : 0,
  "fUxmax" : 5.94,
  "fUymax" : 20.9566753543566,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0,
      "fTopMargin" : 0.1075269,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.89426843394002,
      "fY1" : 0.001,
      "fX2" : 5.93996,
      "fY2" : 112.048072711594,
      "fXtoAbsPixelk" : -122551.172849,
      "fXtoPixelk" : -122551.172849,
      "fXtoPixel" : 20791.5832596516,
      "fYtoAbsPixelk" : 465.004200041485,
      "fYtoPixelk" : 465.004200041485,
      "fYtoPixel" : -4.15004148476863,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 465.00005,
      "fVtoPixelk" : 465,
      "fVtoPixel" : -465,
      "fAbsPixeltoXk" : 5.89426843394002,
      "fPixeltoXk" : 5.89426843394002,
      "fPixeltoX" : 4.80963853262975e-5,
      "fAbsPixeltoYk" : 112.048072711594,
      "fPixeltoYk" : 0.001,
      "fPixeltoY" : -0.240961446691599,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0.535,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.465,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0.535,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.465,
      "fUxmin" : 5.90004,
      "fUymin" : 0.001,
      "fUxmax" : 5.93996,
      "fUymax" : 100,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.90004,
          "fY1" : 0.001,
          "fX2" : 5.93996,
          "fY2" : 100,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "frame_1219e800",
          "fTitle" : "A RooPlot of \"\"",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 102,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 100,
            "fXmin" : 5.90004,
            "fXmax" : 5.93996,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 1,
          "fTsumw" : 0,
          "fTsumw2" : 0,
          "fTsumwx" : 0,
          "fTsumwx2" : 0,
          "fMaximum" : 100,
          "fMinimum" : 0.001,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 86.7121965538439, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_2_M4_Norm[mass]_Comp[pslepol_BB1]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M4)",
          "fLineColor" : 600,
          "fLineStyle" : 14,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 129,
          "fX" : [5.8996, 5.8996, 5.9, 5.90000625, 5.9000125, 5.900025, 5.90005, 5.9001, 5.9002, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9334, 5.9336, 5.9338, 5.934, 5.9342, 5.9344, 5.9346, 5.9348, 5.935, 5.9352, 5.9354, 5.9356, 5.9358, 5.936, 5.9362, 5.9364, 5.9366, 5.9368, 5.937, 5.9372, 5.9374, 5.9376, 5.9378, 5.938, 5.9382, 5.9384, 5.9386, 5.9388, 5.939, 5.9392, 5.9394, 5.9396, 5.9398, 5.94, 5.94, 5.9404, 5.9404],
          "fY" : [0, 0, 0, 0.0687384520947503, 0.0694099425756048, 0.070762453382883, 0.0735055589600759, 0.0791438226126384, 0.0910262932380788, 0.117196876686926, 0.179015600432932, 0.253194955983813, 0.339403767133125, 0.437311036547155, 0.546585945674126, 0.666897854653452, 0.797916302225034, 0.939311005638615, 1.09075186056318, 1.25190894099677, 1.42245249917453, 1.60205296548039, 1.7903809483553, 1.98710723420714, 2.19190278732049, 2.40443874976633, 2.62438644131185, 2.85141735933027, 3.08520317871076, 3.32541575176834, 3.57172710815392, 3.82380945476428, 4.08133517565217, 4.34397683193648, 4.61140716171237, 4.88329907996152, 5.15932567846243, 5.43916022570072, 5.72247616678014, 6.00894712333047, 6.2982468934218, 6.59004945147249, 6.88402894816042, 7.17985971033355, 7.47721624092064, 7.77577321884194, 8.07520549891992, 8.37518811179017, 8.67539626381215, 8.97550533698019, 9.2751908888344, 9.57412865237167, 9.87199453595673, 10.1684646232333, 10.4632151730351, 10.7559226192972, 11.0462635709673, 11.3339148119167, 11.6185533008521, 11.8998561712272, 12.1775007311518, 12.4511644633073, 12.7205250248553, 12.9852602473499, 13.2450481366495, 13.4995668728285, 13.7484948100888, 13.9915104766716, 14.2282925747695, 14.458519980438, 14.6818717435076, 14.8980270874959, 15.1066654095191, 15.3074662802049, 15.5001094436036, 15.6842748171012, 15.8596424913308, 16.0258927300854, 16.1827059702303, 16.3297628216141, 16.4667440669832, 16.5933306618927, 16.7092037346196, 16.8140445860747, 16.9075346897158, 16.9893556914601, 17.0591894095967, 17.1167178346996, 17.1616231295403, 17.1935876290005, 17.2122938399853, 17.2174244413357, 17.2147997725283, 17.2086622837421, 17.1989723581505, 17.1856903896566, 17.1687767828905, 17.1481919532067, 17.123896326681, 17.0958503401079, 17.0640144409985, 17.0283490875771, 16.9888147487787, 16.9453719042459, 16.8979810443271, 16.8466026700734, 16.7911972932349, 16.7317254362597, 16.6681476322902, 16.60042442516, 16.5285163693922, 16.4523840301965, 16.3719879834655, 16.2872888157728, 16.1982471243707, 16.1048235171872, 16.0069786128224, 15.9046730405462, 15.797867440297, 15.6865224626779, 15.570598768953, 15.4500570310458, 15.3248579315373, 15.1949621636626, 15.0603304313067, 14.9209234490026, 14.9209234490026, 14.9209234490026, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_2_M4_Norm[mass]_Comp[pslepol_BB1]70",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M4)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 131,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 129,
              "fXmin" : 5.89552,
              "fXmax" : 5.94448,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 18.9391668854693,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 18.9391668854693,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_2_M4)",
          "_ymin" : 0,
          "_ymax" : 17.2174244413357,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_2_M4_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P1_2]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M4)",
          "fLineColor" : 632,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1179,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 318,
          "fX" : [5.9, 5.9, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9094, 5.9096, 5.9098, 5.9099, 5.91, 5.9101, 5.9102, 5.9103, 5.9104, 5.9105, 5.9106, 5.9107, 5.9108, 5.91085, 5.9109, 5.91095, 5.911, 5.91105, 5.911075, 5.9111, 5.911125, 5.91115, 5.911175, 5.9112, 5.911225, 5.91125, 5.9112625, 5.911275, 5.9112875, 5.9113, 5.9113125, 5.911325, 5.9113375, 5.91135, 5.9113625, 5.911375, 5.9113875, 5.9114, 5.9114125, 5.911425, 5.9114375, 5.91145, 5.9114625, 5.911475, 5.9114875, 5.9115, 5.9115125, 5.911525, 5.9115375, 5.91155, 5.9115625, 5.911575, 5.9115875, 5.9116, 5.9116125, 5.911625, 5.9116375, 5.91165, 5.9116625, 5.911675, 5.9116875, 5.9117, 5.9117125, 5.911725, 5.9117375, 5.91175, 5.9117625, 5.911775, 5.9117875, 5.9118, 5.9118125, 5.911825, 5.91185, 5.911875, 5.9119, 5.9119125, 5.911925, 5.9119375, 5.91195, 5.9119625, 5.911975, 5.9119875, 5.91199375, 5.912, 5.91200625, 5.9120125, 5.91201875, 5.912025, 5.91203125, 5.9120375, 5.91204375, 5.91205, 5.91205625, 5.9120625, 5.91206875, 5.912075, 5.91208125, 5.9120875, 5.91209375, 5.9121, 5.91210625, 5.9121125, 5.91211875, 5.912125, 5.91213125, 5.9121375, 5.91214375, 5.91215, 5.91215625, 5.9121625, 5.91216875, 5.912175, 5.91218125, 5.9121875, 5.91219375, 5.9122, 5.91220625, 5.9122125, 5.91221875, 5.912225, 5.91223125, 5.9122375, 5.91224375, 5.91225, 5.91225625, 5.9122625, 5.91226875, 5.912275, 5.91228125, 5.9122875, 5.91229375, 5.9123, 5.91230625, 5.9123125, 5.91231875, 5.912325, 5.91233125, 5.9123375, 5.91234375, 5.91235, 5.91235625, 5.9123625, 5.91236875, 5.912375, 5.91238125, 5.9123875, 5.91239375, 5.9124, 5.9124125, 5.912425, 5.9124375, 5.91245, 5.9124625, 5.912475, 5.9124875, 5.9125, 5.91255, 5.9125625, 5.912575, 5.9125875, 5.9126, 5.9126125, 5.912625, 5.9126375, 5.91265, 5.9126625, 5.912675, 5.9126875, 5.9127, 5.9127125, 5.912725, 5.9127375, 5.91275, 5.9127625, 5.912775, 5.9127875, 5.9128, 5.9128125, 5.912825, 5.9128375, 5.91285, 5.9128625, 5.912875, 5.9128875, 5.9129, 5.9129125, 5.912925, 5.9129375, 5.91295, 5.9129625, 5.912975, 5.9129875, 5.913, 5.9130125, 5.913025, 5.9130375, 5.91305, 5.9130625, 5.913075, 5.9130875, 5.9131, 5.9131125, 5.913125, 5.91315, 5.913175, 5.9132, 5.913225, 5.91325, 5.913275, 5.9133, 5.913325, 5.91335, 5.9134, 5.91345, 5.9135, 5.9136, 5.9137, 5.9138, 5.9139, 5.914, 5.9141, 5.9142, 5.9143, 5.9144, 5.9145, 5.9146, 5.9148, 5.915, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9344, 5.9348, 5.9352, 5.9356, 5.936, 5.9364, 5.9368, 5.9372, 5.9376, 5.938, 5.9384, 5.9388, 5.9392, 5.9396, 5.94, 5.94, 5.94],
          "fY" : [0, 1.44246553967628e-39, 4.83404179498214e-37, 1.33437228327094e-34, 3.03392807816273e-32, 5.68192121116065e-30, 8.76489646717291e-28, 1.1136790011682e-25, 1.16556078872443e-23, 1.00478116074876e-21, 7.13460108943327e-20, 4.17281917351431e-18, 2.01025472657726e-16, 7.97690235367838e-15, 2.60722863301772e-13, 7.01916764808824e-12, 1.55651665115139e-10, 2.84304401846626e-9, 4.27735261514061e-8, 5.30063843505231e-7, 5.41056932418853e-6, 4.5490363560202e-5, 3.15034057533888e-4, 0.00179703800973734, 0.00844342551734394, 0.0170180582128733, 0.0326769675965549, 0.0597742182630169, 0.0793875945315263, 0.10416612383095, 0.135031648792991, 0.172933940527853, 0.218807509382277, 0.273519563435322, 0.337818867871226, 0.412318618793778, 0.49761409957023, 0.594807298015096, 0.648694784465818, 0.707072571610856, 0.771283584873793, 0.843486534865035, 0.92702922227456, 0.974538526407982, 1.02692040995885, 1.08515221605588, 1.15038800496693, 1.22397766340887, 1.30748490652964, 1.40270317979185, 1.51166829690327, 1.57201048525011, 1.63666649335466, 1.70596156491452, 1.78023644555458, 1.85984700717459, 1.94516371711299, 2.0365709401804, 2.13446606208373, 2.23925842347518, 2.35136805474107, 2.47122420266798, 2.59926364139763, 2.73592876165096, 2.88166543394854, 3.0369206434337, 3.20213989604692, 3.3777643982447, 3.56422801503687, 3.76195401376014, 3.97135160387058, 4.1928122861567, 4.42670602791885, 4.67337728373147, 4.93314088459295, 5.20627782160201, 5.49303095348026, 5.79360067017036, 6.10814054761281, 6.43675303166905, 6.77948519164739, 7.13632458587278, 7.50719528351768, 7.89195408851363, 8.29038701236337, 8.70220604294783, 9.12704625634911, 9.56446331833537, 10.0139314210027, 10.4748416980448, 10.9465011596929, 11.4281321856034, 11.9188726103996, 12.4177764318642, 12.9238151673982, 13.4358798790326, 13.9527838809596, 14.9959953547708, 16.0425475278206, 17.0805830352418, 17.5924900069397, 18.0974940115932, 18.5939415600599, 19.0801643189657, 19.5544882969339, 20.0152433421938, 20.4607728779811, 20.6773165446707, 20.889443797718, 21.096955802559, 21.2996564385608, 21.4973526090253, 21.689854549044, 21.8769761306558, 22.0585351643731, 22.2343536965444, 22.4042583019947, 22.5680803710357, 22.7256563903167, 22.876828216832, 23.0214433444247, 23.1593551622595, 23.2904232044605, 23.4145133904393, 23.5314982554178, 23.6412571704201, 23.7436765512993, 23.838650056273, 23.9260787714721, 24.0058713841134, 24.0779443427511, 24.142222004296, 24.1986367674761, 24.2471291923133, 24.287648105378, 24.3201506905469, 24.3446025650378, 24.3609778405463, 24.3692591692974, 24.3694377749318, 24.3615134681437, 24.3454946470151, 24.321398282058, 24.2892498860001, 24.2490834683941, 24.2009414751354, 24.144874713085, 24.0809422599742, 24.0092113597634, 23.9297573037811, 23.8426632979039, 23.7480203161134, 23.6459269408041, 23.5364891901647, 23.4198203331782, 23.2960406926417, 23.1652774365877, 23.0276643587608, 22.883341648602, 22.732455651311, 22.5751586185831, 22.4116084505041, 22.2419684294114, 22.0664069462534, 21.885097219957, 21.6982170106714, 21.5059483274367, 21.3084771309716, 21.1059930322582, 20.8986889876061, 20.6867609908799, 20.4704077635748, 20.249830443453, 19.7968182835039, 19.3293700768617, 18.8491501151986, 18.3578315871462, 17.8570869471886, 17.348578558064, 16.8339496775778, 16.3148158557536, 14.2241319253902, 13.7051980625681, 13.1904542138926, 12.6811263463104, 12.1783643665573, 11.6832390536424, 11.1967396788692, 10.7197723024911, 10.2531587299907, 9.79763610507369, 9.35385711139405, 8.92239075076356, 8.50372366162315, 8.0982619379568, 7.7063334061335, 7.32819031530099, 6.96401239543033, 6.61391023598272, 6.27792893787282, 5.95605199182728, 5.64820533692442, 5.35426155409111, 5.07404415097277, 4.80733189675256, 4.55386316777218, 4.31334026722701, 4.08543368504581, 3.8697862671938, 3.66601726671405, 3.47372625187326, 3.2924968500222, 3.12190030910455, 2.96149886187934, 2.81084888089185, 2.66950381521108, 2.5370169028617, 2.41294365550899, 2.29684411434179, 2.18828487838907, 2.08684090863726, 1.99209711314109, 1.90364971988265, 1.82110744555287, 1.74409246967027, 1.67224122441237, 1.60520501125785, 1.54265045612689, 1.42973114334523, 1.33113107396121, 1.24474962788857, 1.1687311543179, 1.10145339721582, 1.04151232647132, 0.987704581237511, 0.939008563701728, 0.894565046878194, 0.815696082037584, 0.746763585380182, 0.684908888760709, 0.575859025223554, 0.481007385496883, 0.397761813556322, 0.325188382932416, 0.262710142572154, 0.209691450733119, 0.165358587970319, 0.128827796969911, 0.0991580282014371, 0.0754017392025845, 0.056646093176589, 0.030828505847895, 0.0159836295481399, 0.00789475666552678, 0.0016652777444664, 2.89331863762648e-4, 4.140640335747e-5, 4.88090561536106e-6, 4.73909012479308e-7, 3.79010449179137e-8, 2.49671549337988e-9, 1.35471701764585e-10, 6.05466018579937e-12, 2.22891043879248e-13, 6.75860585098902e-15, 1.68804212014445e-16, 3.47273061091252e-18, 5.88464906781862e-20, 8.21356502018182e-22, 9.44288036336446e-24, 8.94208785891995e-26, 6.97485261638701e-28, 4.48118418698458e-30, 2.37144038610016e-32, 1.03369707145873e-34, 3.71138507806756e-37, 1.0975906681374e-39, 2.6736616813783e-42, 5.36456059219532e-45, 8.86591402128695e-48, 1.20690901968281e-50, 1.35327858011491e-53, 1.24986049092458e-56, 9.50818294294629e-60, 5.95792697392842e-63, 3.07506626996662e-66, 1.30730054017096e-69, 4.57781311380011e-73, 1.32039032807367e-76, 3.13695484449344e-80, 6.13869218916228e-84, 9.89475634809321e-88, 1.31369942233083e-91, 1.4366420392062e-95, 1.29408495944004e-99, 9.6014907052513e-104, 5.86781211252169e-108, 2.95376125826166e-112, 1.22471838648403e-116, 4.18271951907733e-121, 1.17663809604041e-125, 2.72639467643544e-130, 5.20350770489956e-135, 8.18022663538314e-140, 1.05924427996928e-144, 1.12976619619585e-149, 9.925278045348e-155, 7.18221571665795e-160, 4.28090771073159e-165, 2.10172041531794e-170, 8.49915359162598e-176, 2.83098826842172e-181, 7.76715762881462e-187, 1.75528574334969e-192, 3.26734646717819e-198, 5.00961337997959e-204, 5.00961337997959e-204, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_2_M4_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P1_2]71",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M4)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 320,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 318,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 26.806381552425,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 26.806381552425,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_2_M4)",
          "_ymin" : 0,
          "_ymax" : 24.3694377749318,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_2_M4_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P_2]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M4)",
          "fLineColor" : 600,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1180,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 314,
          "fX" : [5.9, 5.9, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.917, 5.9172, 5.9174, 5.9175, 5.9176, 5.9177, 5.9178, 5.9179, 5.918, 5.9181, 5.9182, 5.9183, 5.9184, 5.9185, 5.91855, 5.9186, 5.91865, 5.9187, 5.91875, 5.918775, 5.9188, 5.918825, 5.91885, 5.918875, 5.9189, 5.918925, 5.91895, 5.918975, 5.919, 5.919025, 5.91905, 5.9190625, 5.919075, 5.9190875, 5.9191, 5.9191125, 5.919125, 5.9191375, 5.91915, 5.9191625, 5.919175, 5.9191875, 5.9192, 5.9192125, 5.919225, 5.9192375, 5.91925, 5.9192625, 5.919275, 5.9192875, 5.9193, 5.9193125, 5.919325, 5.9193375, 5.91935, 5.9193625, 5.919375, 5.9193875, 5.9194, 5.9194125, 5.919425, 5.9194375, 5.91945, 5.9194625, 5.919475, 5.9194875, 5.9195, 5.9195125, 5.919525, 5.9195375, 5.91955, 5.9195625, 5.919575, 5.9196, 5.919625, 5.91965, 5.9197, 5.919725, 5.91975, 5.9197625, 5.919775, 5.9197875, 5.9198, 5.9198125, 5.919825, 5.9198375, 5.91985, 5.9198625, 5.919875, 5.9198875, 5.9199, 5.9199125, 5.919925, 5.9199375, 5.91995, 5.9199625, 5.919975, 5.9199875, 5.92, 5.92000625, 5.9200125, 5.92001875, 5.920025, 5.92003125, 5.9200375, 5.92004375, 5.92005, 5.92005625, 5.9200625, 5.92006875, 5.920075, 5.92008125, 5.9200875, 5.92009375, 5.9201, 5.92010625, 5.9201125, 5.92011875, 5.920125, 5.92013125, 5.9201375, 5.92014375, 5.92015, 5.92015625, 5.9201625, 5.92016875, 5.920175, 5.9201875, 5.9202, 5.9202125, 5.920225, 5.9202375, 5.92025, 5.9202625, 5.920275, 5.9202875, 5.9203, 5.9203125, 5.920325, 5.9203375, 5.92035, 5.9203625, 5.920375, 5.9203875, 5.9204, 5.9204125, 5.920425, 5.92045, 5.920475, 5.9205, 5.920525, 5.92055, 5.920575, 5.9206, 5.9206125, 5.920625, 5.9206375, 5.92065, 5.9206625, 5.920675, 5.9206875, 5.9207, 5.9207125, 5.920725, 5.9207375, 5.92075, 5.9207625, 5.920775, 5.9207875, 5.9208, 5.9208125, 5.920825, 5.9208375, 5.92085, 5.9208625, 5.920875, 5.9208875, 5.9209, 5.9209125, 5.920925, 5.9209375, 5.92095, 5.9209625, 5.920975, 5.9209875, 5.921, 5.9210125, 5.921025, 5.9210375, 5.92105, 5.9210625, 5.921075, 5.9210875, 5.9211, 5.9211125, 5.921125, 5.92115, 5.921175, 5.9212, 5.921225, 5.92125, 5.921275, 5.9213, 5.921325, 5.92135, 5.921375, 5.9214, 5.92145, 5.9215, 5.92155, 5.9216, 5.92165, 5.9217, 5.9218, 5.9219, 5.922, 5.9221, 5.9222, 5.9223, 5.9224, 5.9225, 5.9226, 5.9228, 5.923, 5.9232, 5.9234, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9344, 5.9348, 5.9352, 5.9356, 5.936, 5.9364, 5.9368, 5.9372, 5.9376, 5.938, 5.9384, 5.9388, 5.9392, 5.9396, 5.94, 5.94, 5.94],
          "fY" : [0, 9.03060982535657e-71, 5.59566483972904e-68, 3.04660791157646e-65, 1.45751050473695e-62, 6.12684760175541e-60, 2.26304254437505e-57, 7.34477702171857e-55, 2.09456947031936e-52, 5.24857223793655e-50, 1.15562743896828e-47, 2.2357578671354e-45, 3.80068560950868e-43, 5.67713709222612e-41, 7.45121463101132e-39, 8.59320200942605e-37, 8.70789584199139e-35, 7.75356954044852e-33, 6.06625138403895e-31, 4.1703199613635e-29, 2.51911855393523e-27, 1.33708215528229e-25, 6.2358812346038e-24, 2.55545262521798e-22, 9.20170040964246e-21, 2.91137803359476e-19, 8.0939285979903e-18, 1.97719905025993e-16, 4.24396382962456e-15, 8.00429729656025e-14, 1.32649312753324e-12, 1.93159936534136e-11, 2.47149286002415e-10, 2.77863769227214e-9, 2.74495191765444e-8, 2.38269150631148e-7, 1.81731892088813e-6, 1.21793675308442e-5, 7.17213706139912e-5, 3.71110020517618e-4, 0.00168727953156927, 0.00674064804383175, 0.0236617314614011, 0.0729829892530553, 0.122108404521811, 0.19780034048203, 0.310217395837322, 0.383813256768992, 0.471046434813183, 0.573453998107482, 0.692513259585811, 0.829587464951345, 0.985887308808566, 1.16249141557319, 1.3605258546929, 1.58171576259557, 1.82971912653154, 2.11294023873432, 2.27291631388587, 2.44983052355338, 2.649020009994, 2.87779928156896, 3.14596791115261, 3.29869873787953, 3.46635416331454, 3.65109976284317, 3.85535513858838, 4.08180631895837, 4.33341531541313, 4.61342605083153, 4.92536582135513, 5.27304141688651, 5.66052900949501, 6.09215692796473, 6.57248047489136, 6.83238054868365, 7.10624801392509, 7.39469947807643, 7.69835766219021, 8.01784949900035, 8.35380406895285, 8.70685037369242, 9.07761494751812, 9.46671930860982, 9.8747772530383, 10.3023919956012, 10.7501531627751, 11.2186336446365, 11.7083863140274, 12.2199406224064, 12.7537990832127, 13.3104336552856, 13.8902820403797, 14.4937439099524, 15.1211770777633, 15.7728936365157, 16.4491560781479, 17.1501734182897, 17.8760973465211, 18.6270184255281, 19.402962363281, 20.2038863828082, 21.0296757147923, 21.8801402392161, 22.755011302742, 23.6539387382728, 24.5764881131257, 25.5221382325869, 26.4902789253118, 27.4802091359451, 28.4911353494985, 29.5221703715623, 30.5723324872513, 31.6405450197661, 32.7256363077366, 33.8263401192287, 34.9412965183263, 37.2080672820461, 39.5132576033179, 41.8428125699844, 46.5126836686468, 48.8192375260196, 51.0830063380449, 52.1930508591232, 53.285402500394, 54.3576993595222, 55.4075798358054, 56.4326912320936, 57.4306985031277, 58.3992931052266, 59.3362019007357, 60.2391960699642, 61.106099982327, 61.9347999772509, 62.7232530052142, 63.4694950798996, 64.1716494928007, 64.8279347419724, 65.4366721278879, 65.996292971311, 66.5053454098692, 66.962500731857, 67.3665592084529, 67.5483387978355, 67.716455388674, 67.8707975557913, 68.0112628244043, 68.1377577846365, 68.2501981959615, 68.3485090815478, 68.4326248124124, 68.5024891810987, 68.558055464856, 68.5992864781993, 68.6261546147663, 68.6386418784214, 68.6367399035134, 68.6204499643098, 68.5897829735647, 68.5447594702189, 68.4854095962617, 68.4117730627868, 68.3238991053108, 68.221846428361, 68.1056831395204, 67.9754866730071, 67.8313437028015, 67.6733500455979, 67.5016105536621, 67.3162389977767, 67.1173579404562, 66.6796007030175, 66.1894897650006, 65.6483070448238, 65.05745981704, 64.418474558775, 63.7329903186793, 63.0027516491049, 62.229601144058, 61.4154716273721, 60.5623780379262, 59.6724090593347, 58.7477185424356, 57.790516769968, 56.8030616131416, 55.7876496291439, 54.7466071480727, 53.6822813975237, 52.5970317119707, 51.4932208720239, 50.3732066168425, 48.0939242293701, 45.7776379311551, 43.4422205796321, 41.1047456299962, 38.7812943085903, 36.4867914043757, 34.2348713962071, 33.1287620250852, 32.0377757877571, 30.9632135082139, 29.9062817053842, 28.8680920144744, 27.8496610506417, 26.8519106984665, 25.8756688086863, 24.9216702813209, 23.9905585128343, 23.0828871842381, 22.1991223658986, 21.3396449134095, 20.5047531282375, 19.6946656572751, 18.9095246043707, 18.149398826925, 17.4142873915333, 16.7041231621628, 16.018776494936, 15.3580590149625, 14.7217274507641, 14.1094875028225, 13.5209977244101, 12.9558733933361, 12.4136903545753, 11.8939888153857, 11.3962770758241, 10.9200351786537, 10.4647184641171, 10.029761016779, 9.61457899303863, 9.21857381909297, 8.84113525059503, 8.48164428688454, 8.139475933979, 7.81400181160273, 7.50459260082794, 7.21062033029345, 6.93146050005929, 6.66649404303733, 6.41510912496066, 5.95068241935168, 5.53348881971166, 5.15904152938884, 4.82308959425526, 4.52164048281556, 4.25097496945406, 4.00765517987618, 3.78852668631042, 3.5907155406674, 3.41162111089814, 3.24890554365542, 2.96449269816878, 2.72348742660877, 2.51511645852373, 2.33127505891559, 2.16600368084468, 2.01501745573788, 1.74478594110841, 1.50622061895093, 1.29291891181227, 1.1020791388421, 0.932271070533816, 0.782420847843902, 0.651415457065414, 0.537992065054851, 0.440744329592866, 0.288721651993426, 0.183117620862867, 0.112444580917999, 0.066850473867399, 0.0384793754290843, 0.011570383526329, 0.00305701628192594, 7.09705229150579e-4, 1.44773313635256e-4, 2.59495171301701e-5, 4.08695921050338e-6, 5.65589817448964e-7, 6.87753987756092e-8, 7.34843587467965e-9, 6.89901289298521e-10, 5.69127093416022e-11, 4.12535969666811e-12, 2.62751157742177e-13, 1.47047522441622e-14, 7.23104461784555e-16, 3.12445754095095e-17, 1.18625613007947e-18, 3.95742386515261e-20, 1.16005057467859e-21, 2.98793767972694e-23, 6.76233066115555e-25, 1.34478088421134e-26, 2.34983250806147e-28, 3.60788382393366e-30, 4.86741569134732e-32, 5.7699837157131e-34, 6.01009024836812e-36, 5.50069614992222e-38, 4.42368887315735e-40, 3.12594800281648e-42, 1.94092690894725e-44, 1.05892906534649e-46, 5.07638805009191e-49, 2.13832155415305e-51, 7.91446331749447e-54, 2.5739504592606e-56, 7.35544840433813e-59, 1.84692125528941e-61, 4.07490850397351e-64, 7.89982735955518e-67, 1.34569796459582e-69, 1.34569796459582e-69, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_2_M4_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P_2]72",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M4)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 316,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 314,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 75.5025060662635,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 75.5025060662635,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_2_M4)",
          "_ymin" : 0,
          "_ymax" : 68.6386418784214,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_2_M4_Norm[mass]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M4)",
          "fLineColor" : 801,
          "fLineStyle" : 1,
          "fLineWidth" : 3,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 398,
          "fX" : [5.8996, 5.8996, 5.9, 5.90000625, 5.9000125, 5.900025, 5.90005, 5.9001, 5.9002, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.9098, 5.91, 5.9102, 5.9104, 5.9106, 5.9108, 5.9109, 5.911, 5.91105, 5.9111, 5.91115, 5.9112, 5.91125, 5.911275, 5.9113, 5.911325, 5.91135, 5.911375, 5.9114, 5.911425, 5.91145, 5.911475, 5.9115, 5.911525, 5.91155, 5.911575, 5.9116, 5.911625, 5.91165, 5.911675, 5.9117, 5.911725, 5.91175, 5.911775, 5.9118, 5.9119, 5.911925, 5.91195, 5.911975, 5.9119875, 5.912, 5.9120125, 5.912025, 5.9120375, 5.91205, 5.9120625, 5.912075, 5.9120875, 5.9121, 5.9121125, 5.912125, 5.9121375, 5.91215, 5.9121625, 5.912175, 5.9121875, 5.9122, 5.9122125, 5.912225, 5.9122375, 5.91225, 5.9122625, 5.912275, 5.9122875, 5.9123, 5.9123125, 5.912325, 5.9123375, 5.91235, 5.9123625, 5.912375, 5.9123875, 5.9124, 5.912425, 5.91245, 5.912475, 5.9125, 5.91255, 5.912575, 5.9126, 5.912625, 5.91265, 5.912675, 5.9127, 5.912725, 5.91275, 5.912775, 5.9128, 5.912825, 5.91285, 5.912875, 5.9129, 5.912925, 5.91295, 5.912975, 5.913, 5.913025, 5.91305, 5.913075, 5.9131, 5.913125, 5.91315, 5.9132, 5.91325, 5.9133, 5.9134, 5.9135, 5.9136, 5.9138, 5.914, 5.9142, 5.9144, 5.9146, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.917, 5.9172, 5.9174, 5.9176, 5.9177, 5.9178, 5.9179, 5.918, 5.9181, 5.9182, 5.9183, 5.9184, 5.9185, 5.91855, 5.9186, 5.91865, 5.9187, 5.91875, 5.9188, 5.918825, 5.91885, 5.918875, 5.9189, 5.918925, 5.91895, 5.918975, 5.919, 5.919025, 5.91905, 5.919075, 5.9191, 5.9191125, 5.919125, 5.9191375, 5.91915, 5.9191625, 5.919175, 5.9191875, 5.9192, 5.9192125, 5.919225, 5.9192375, 5.91925, 5.9192625, 5.919275, 5.9192875, 5.9193, 5.9193125, 5.919325, 5.9193375, 5.91935, 5.9193625, 5.919375, 5.9193875, 5.9194, 5.9194125, 5.919425, 5.9194375, 5.91945, 5.9194625, 5.919475, 5.9194875, 5.9195, 5.9195125, 5.919525, 5.9195375, 5.91955, 5.919575, 5.9196, 5.919625, 5.91965, 5.9197, 5.919725, 5.91975, 5.9197625, 5.919775, 5.9197875, 5.9198, 5.9198125, 5.919825, 5.9198375, 5.91985, 5.9198625, 5.919875, 5.9198875, 5.9199, 5.9199125, 5.919925, 5.9199375, 5.91995, 5.9199625, 5.919975, 5.9199875, 5.92, 5.9200125, 5.920025, 5.9200375, 5.92005, 5.9200625, 5.920075, 5.9200875, 5.9201, 5.9201125, 5.920125, 5.9201375, 5.92015, 5.9201625, 5.920175, 5.9201875, 5.9202, 5.9202125, 5.920225, 5.9202375, 5.92025, 5.9202625, 5.920275, 5.9202875, 5.9203, 5.9203125, 5.920325, 5.9203375, 5.92035, 5.9203625, 5.920375, 5.9203875, 5.9204, 5.9204125, 5.920425, 5.92045, 5.920475, 5.9205, 5.92055, 5.920575, 5.9206, 5.920625, 5.9206375, 5.92065, 5.9206625, 5.920675, 5.9206875, 5.9207, 5.9207125, 5.920725, 5.9207375, 5.92075, 5.9207625, 5.920775, 5.9207875, 5.9208, 5.9208125, 5.920825, 5.9208375, 5.92085, 5.9208625, 5.920875, 5.9208875, 5.9209, 5.9209125, 5.920925, 5.9209375, 5.92095, 5.9209625, 5.920975, 5.9209875, 5.921, 5.9210125, 5.921025, 5.9210375, 5.92105, 5.9210625, 5.921075, 5.9211, 5.921125, 5.92115, 5.921175, 5.9212, 5.921225, 5.92125, 5.921275, 5.9213, 5.921325, 5.92135, 5.921375, 5.9214, 5.92145, 5.9215, 5.92155, 5.9216, 5.9217, 5.9218, 5.9219, 5.922, 5.9221, 5.9222, 5.9223, 5.9224, 5.9225, 5.9226, 5.9228, 5.923, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9344, 5.9348, 5.9352, 5.9356, 5.936, 5.9364, 5.9368, 5.9372, 5.9376, 5.938, 5.9384, 5.9388, 5.9392, 5.9396, 5.94, 5.94, 5.9404, 5.9404],
          "fY" : [0, 1.44246553967628e-39, 1.44246553967628e-39, 0.0687384520947503, 0.0694099425756048, 0.070762453382883, 0.0735055589600759, 0.0791438226126384, 0.0910262932380788, 0.117196876686926, 0.179015600432932, 0.253194955983813, 0.339403767133125, 0.437311036547155, 0.546585945674126, 0.666897854653452, 0.797916302225034, 0.939311005638615, 1.09075186056318, 1.25190894099677, 1.42245249917453, 1.60205296548065, 1.79038094836232, 1.98710723436279, 2.19190279016354, 2.40443879253986, 2.62438697137569, 2.85142276989959, 3.08524866907432, 3.32573078582588, 3.57352414616366, 3.83225288028162, 4.11401214324872, 4.27181118814896, 4.44814295576743, 4.6500478001239, 4.88492672514769, 5.15913447697834, 5.47810637797662, 5.65900344089285, 5.86430250390543, 5.98238113710492, 6.11686968367078, 6.27499541256926, 6.46681058499216, 6.70577174519863, 6.84818093931877, 7.00917652470142, 7.19154398521914, 7.39830099519102, 7.63267204915927, 7.89805101370716, 8.19795042100316, 8.53593665497643, 8.91555062324979, 9.34021405905687, 9.81312224805258, 10.337124707935, 10.914596138581, 11.5473007733149, 12.2362540570882, 12.9815863081324, 13.7824136358873, 14.6367218388206, 15.5412692427658, 16.4915144214001, 17.4815744330148, 18.5042185921981, 22.7319216879229, 23.7665982776459, 24.7670467616065, 25.7199164449717, 26.1743459672629, 26.6119199645175, 27.0310387639336, 27.4301461040875, 27.8077390102281, 28.1623774898454, 28.4926939613899, 28.7974023299895, 29.0753066258301, 29.3253091239494, 29.5464178683934, 29.7377535285723, 29.8985555213457, 30.0281873390983, 30.1261410316046, 30.1920407974896, 30.2256456496405, 30.2268511280899, 30.1956900433632, 30.132332242859, 30.0370834025564, 29.9103828561341, 29.7528004831119, 29.5650326868328, 29.3478975020575, 29.1023288803945, 28.8293702094589, 28.5301671286589, 28.2059597109221, 27.8580740851662, 27.4879135786545, 27.0969494618421, 26.6867113812347, 26.2587775670306, 25.3563189444346, 24.4027931691013, 23.4115637451743, 22.3958354591833, 20.3412524765269, 19.3256411372121, 18.3316281548143, 17.3680907452235, 16.4426074080103, 15.5614136550582, 14.7293982453257, 13.950136124686, 13.2259532640655, 12.5580178922479, 11.9464522331248, 11.3904587655157, 10.8884551976105, 10.4382127475719, 10.0369928997641, 9.6816785118805, 9.36889593128284, 9.09512559135435, 8.8567993580493, 8.6503836474519, 8.47244800932602, 8.31971944993992, 8.18912323856874, 8.07781130211436, 7.98317956372816, 7.83479910681058, 7.72813795119814, 7.65105759119349, 7.55248360541532, 7.49525682852026, 7.45988821165312, 7.42949575107076, 7.44257167022463, 7.4937309605721, 7.57638644848961, 7.68304112992745, 7.80667344606045, 8.08347136560597, 8.3785406690662, 8.68242624371975, 8.99920847484495, 9.34817875899308, 9.54688346671584, 9.77192946676271, 10.0334333611854, 10.343041008671, 10.5197095804734, 10.7129375616134, 10.9240831348757, 11.1543519345386, 11.404817526414, 11.6766009225896, 11.9714222031153, 12.2929342997021, 12.6495364498083, 12.8461535789628, 13.0596750237326, 13.2954372947286, 13.5607542687087, 13.8654248869874, 14.2222767826178, 14.4252413770829, 14.6477064246589, 14.8923578748253, 15.1621576601178, 15.4603496244931, 15.7904609851731, 16.1562984531435, 16.5619381215596, 17.0117082402938, 17.510164033033, 18.0620537845213, 18.6722755329793, 19.0008196031315, 19.3458238487724, 19.7079172616851, 20.0877263663074, 20.4858726709566, 20.9029699618412, 21.3396214438979, 21.7964167337427, 22.27392871159, 22.7727102404204, 23.2932907618321, 23.8361727794044, 24.4018282421154, 24.9906948418586, 25.6031722402319, 26.2396182411357, 26.9003449274126, 27.5856147811406, 28.2956368080906, 29.0305626879841, 29.7904829736469, 30.57542336319, 31.3853410697833, 32.2201213142516, 33.0795739667184, 33.9634303639871, 34.871340329103, 35.8028694195259, 36.7574964306835, 37.7346111813727, 38.7335126063817, 39.7534071808653, 40.7934077005559, 41.8525324407106, 42.929704714674, 44.0237528512198, 46.2573180409124, 48.5419820939628, 50.865053935946, 53.2124785758605, 57.9180531632593, 60.242440678445, 62.5240309854664, 63.6429816683519, 64.7442364011634, 65.825433271713, 66.8842106694456, 67.9182158873574, 68.9251138703356, 69.9025960648468, 70.8483893233845, 71.7602648164045, 72.6360469034691, 73.4736219141532, 74.2709467890838, 75.0260575320912, 75.7370774248165, 76.402224955464, 77.0198214146559, 77.5882981133044, 78.1062031791851, 78.5722078907426, 78.985112509305, 79.3438515740384, 79.6474986269759, 79.8952703385854, 80.0865300080847, 80.2207904167219, 80.2977160161209, 80.3171244378029, 80.2789873143865, 80.1834304073634, 80.0307330405903, 79.8213268430275, 79.5557938087379, 79.2348636863803, 78.8594107144604, 78.4304497229636, 77.9491316256959, 77.4167383312285, 76.834677104267, 76.2044744120893, 75.5277692934983, 74.806306290999, 74.0419279887498, 73.2365672007381, 72.3922388559967, 71.511031628293, 70.5950993586179, 69.6466523198649, 68.6679483733985, 67.6612840665595, 66.6289857195995, 65.5734005502693, 64.4968878831979, 63.4018104891497, 62.2905260974382, 60.028692650243, 57.7298408444569, 55.4118434587604, 50.7857132245606, 48.5085862338664, 46.2740272976255, 44.0942778407695, 43.028383017292, 41.9801149109186, 40.9505851470132, 39.9408103308907, 38.9517123372906, 37.9841190071097, 37.0387652305257, 36.1162943941612, 35.2172601691876, 34.3421286161309, 33.4912805807438, 32.6650143546526, 31.8635485749096, 31.0870253355225, 30.3355134840529, 29.6090120772568, 28.9074539692615, 28.2307095063499, 27.5785903037924, 26.9508530802714, 26.3472035264301, 25.7673001857029, 25.2107583260598, 24.6771537826368, 24.1660267528542, 23.6768855269312, 23.2092101377926, 22.7624559158429, 22.3360569358097, 21.9294293442554, 21.5419745575394, 21.1730823214768, 20.8221336255712, 20.488503466004, 20.1715634526623, 19.8706842567814, 19.3145998640363, 18.8152797023684, 18.3678676369126, 17.9676720254656, 17.6102059926962, 17.2912185057993, 17.0067169546051, 16.7529820348263, 16.5265757934994, 16.3243437241864, 16.1434118001342, 15.9811793106328, 15.8353083236765, 15.5845322441985, 15.3770933548875, 15.2022177561204, 15.0518000837709, 14.8021724926278, 14.598276873311, 14.4257482982462, 14.2781791591622, 14.1527627450713, 14.0480637970101, 13.9630034271588, 13.896463593715, 13.8471764361188, 13.8137305854147, 13.788288524822, 13.807867408249, 13.8609393910068, 14.0299898521007, 14.2398629582959, 14.4615769967199, 14.6825814487368, 14.8981718608095, 15.1066913590363, 15.3074703671641, 15.5001100091935, 15.6842748858766, 15.8596424986792, 16.0258927307753, 16.1827059702872, 16.3297628216182, 16.4667440669835, 16.5933306618928, 16.7092037346196, 16.8140445860747, 16.9075346897158, 16.9893556914601, 17.0591894095967, 17.1167178346996, 17.1616231295403, 17.1935876290005, 17.2122938399853, 17.2174244413357, 17.2086622837421, 17.1856903896566, 17.1481919532067, 17.0958503401079, 17.0283490875771, 16.9453719042459, 16.8466026700734, 16.7317254362597, 16.60042442516, 16.4523840301965, 16.2872888157728, 16.1048235171872, 15.9046730405462, 15.6865224626779, 15.4500570310458, 15.1949621636626, 14.9209234490026, 14.9209234490026, 14.9209234490026, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_2_M4_Norm[mass]73",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M4)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 400,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 398,
              "fXmin" : 5.89552,
              "fXmax" : 5.94448,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 88.3488368815831,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 88.3488368815831,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_2_M4)",
          "_ymin" : 0,
          "_ymax" : 80.3171244378029,
          "_normValue" : 0
        }, {
          "_typename" : "RooHist",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "h_ds_1010_Cut[sampleA==sampleA::OS2]",
          "fTitle" : "Histogram of ds_1010_plot__mass",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 0.75,
          "fNpoints" : 100,
          "fX" : [5.9002, 5.9006, 5.901, 5.9014, 5.9018, 5.9022, 5.9026, 5.903, 5.9034, 5.9038, 5.9042, 5.9046, 5.905, 5.9054, 5.9058, 5.9062, 5.9066, 5.907, 5.9074, 5.9078, 5.9082, 5.9086, 5.909, 5.9094, 5.9098, 5.9102, 5.9106, 5.911, 5.9114, 5.9118, 5.9122, 5.9126, 5.913, 5.9134, 5.9138, 5.9142, 5.9146, 5.915, 5.9154, 5.9158, 5.9162, 5.9166, 5.917, 5.9174, 5.9178, 5.9182, 5.9186, 5.919, 5.9194, 5.9198, 5.9202, 5.9206, 5.921, 5.9214, 5.9218, 5.9222, 5.9226, 5.923, 5.9234, 5.9238, 5.9242, 5.9246, 5.925, 5.9254, 5.9258, 5.9262, 5.9266, 5.927, 5.9274, 5.9278, 5.9282, 5.9286, 5.929, 5.9294, 5.9298, 5.9302, 5.9306, 5.931, 5.9314, 5.9318, 5.9322, 5.9326, 5.933, 5.9334, 5.9338, 5.9342, 5.9346, 5.935, 5.9354, 5.9358, 5.9362, 5.9366, 5.937, 5.9374, 5.9378, 5.9382, 5.9386, 5.939, 5.9394, 5.9398],
          "fY" : [0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 1, 1, 2, 2, 0, 4, 6, 1, 5, 4, 2, 1, 3, 7, 4, 4, 5, 7, 8, 22, 29, 17, 6, 11, 9, 2, 12, 5, 9, 11, 11, 12, 7, 11, 12, 14, 11, 18, 26, 69, 73, 56, 19, 15, 15, 13, 17, 9, 13, 14, 16, 15, 10, 19, 13, 17, 13, 18, 14, 12, 15, 18, 22, 11, 21, 21, 12, 11, 22, 15, 16, 18, 23, 21, 15, 13, 17, 19, 16, 17, 19, 14, 12, 12, 19, 14, 19, 15, 20, 15],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_h_ds_1010_Cut[sampleA==sampleA::OS2]3015",
            "fTitle" : "Histogram of ds_1010_plot__mass",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 90.8413487706936,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 90.8413487706936,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4],
          "fEXhigh" : [2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4],
          "fEYlow" : [0, 0, 0, 0, 0, 0.82724622097655, 0, 0, 0, 0, 0.82724622097655, 0.82724622097655, 1.29181456018103, 1.29181456018103, 0, 1.91433918622288, 2.37993137929577, 0.82724622097655, 2.15969114440678, 1.91433918622288, 1.29181456018103, 0.82724622097655, 1.63270468610957, 2.58147045606626, 1.91433918622288, 1.91433918622288, 2.15969114440678, 2.58147045606626, 2.76838605646272, 4.65450239544497, 5.35393156485154, 4.08218389934171, 2.37993137929577, 3.26557940095131, 2.94346103725076, 1.29181456018103, 3.41526599430015, 2.15969114440678, 2.94346103725076, 3.26557940095131, 3.26557940095131, 3.41526599430015, 2.58147045606626, 3.26557940095131, 3.41526599430015, 3.69650031882412, 3.26557940095131, 4.20288721196007, 5.06601492135562, 8.28644443729726, 8.52438828533727, 7.46090009529179, 4.32021937465496, 3.82938009857506, 3.82938009857506, 3.5586623304375, 4.08218389934171, 2.94346103725076, 3.5586623304375, 3.69650031882412, 3.95780102940381, 3.82938009857506, 3.10869443936164, 4.32021937465496, 3.5586623304375, 4.08218389934171, 3.5586623304375, 4.20288721196007, 3.69650031882412, 3.41526599430015, 3.82938009857506, 4.20288721196007, 4.65450239544497, 3.26557940095131, 4.54580699932335, 4.54580699932335, 3.41526599430015, 3.26557940095131, 4.65450239544497, 3.82938009857506, 3.95780102940381, 4.20288721196007, 4.76071662107231, 4.54580699932335, 3.82938009857506, 3.5586623304375, 4.08218389934171, 4.32021937465496, 3.95780102940381, 4.08218389934171, 4.32021937465496, 3.69650031882412, 3.41526599430015, 3.41526599430015, 4.32021937465496, 3.69650031882412, 4.32021937465496, 3.82938009857506, 4.43444798221412, 3.82938009857506],
          "fEYhigh" : [1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 2.29952655911586, 2.63785962345524, 2.63785962345524, 1.14787446444932, 3.16275317226094, 3.58364154598457, 2.29952655911586, 3.38247265214689, 3.16275317226094, 2.63785962345524, 2.29952655911586, 2.9181858328834, 3.77028072043409, 3.16275317226094, 3.16275317226094, 3.38247265214689, 3.77028072043409, 3.94514151986907, 5.76136640411342, 6.44701964227479, 5.20371938988384, 3.58364154598457, 4.41652052316603, 4.11020413766764, 2.63785962345524, 4.55981905739127, 3.38247265214689, 4.11020413766764, 4.41652052316603, 4.41652052316603, 4.55981905739127, 3.77028072043409, 4.41652052316603, 4.55981905739127, 4.83038075568817, 4.41652052316603, 5.32100732238368, 6.16432406860527, 9.34677864012718, 9.58304433699421, 8.52787944162286, 5.4351961614818, 4.95873843272062, 4.95873843272062, 4.69757337260906, 5.20371938988384, 4.11020413766764, 4.69757337260906, 4.83038075568817, 5.08306556401624, 4.95873843272062, 4.26694976100939, 5.4351961614818, 4.69757337260906, 5.20371938988384, 4.69757337260906, 5.32100732238368, 4.83038075568817, 4.55981905739127, 4.95873843272062, 5.32100732238368, 5.76136640411342, 4.41652052316603, 5.65518197118255, 5.65518197118255, 4.55981905739127, 4.41652052316603, 5.76136640411342, 4.95873843272062, 5.08306556401624, 5.32100732238368, 5.8652346956897, 5.65518197118255, 4.95873843272062, 4.69757337260906, 5.20371938988384, 5.4351961614818, 5.08306556401624, 5.20371938988384, 5.4351961614818, 4.83038075568817, 4.55981905739127, 4.55981905739127, 5.4351961614818, 4.83038075568817, 5.4351961614818, 4.95873843272062, 5.54651922951146, 4.95873843272062],
          "_yAxisLabel" : "Events \/ ( 0.0004 )",
          "_ymin" : 0,
          "_ymax" : 82.5830443369942,
          "_normValue" : 0,
          "_nominalBinWidth" : 4e-4,
          "_nSigma" : 1,
          "_entries" : 1285,
          "_rawEntries" : 8052
        }, {"$ref":5}],
        "opt" : ["", "FUNC", "l", "fl", "fl", "l", "zp", "AXISSAME"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_2",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }, {
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0,
      "fTopMargin" : 0,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.89426843394002,
      "fY1" : 0.001,
      "fX2" : 5.93996,
      "fY2" : 29.99,
      "fXtoAbsPixelk" : -122551.172849,
      "fXtoPixelk" : -122551.172849,
      "fXtoPixel" : 20791.5832596516,
      "fYtoAbsPixelk" : 672.506969203708,
      "fYtoPixelk" : 207.506969203708,
      "fYtoPixel" : -6.91920370802628,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 672.50005,
      "fVtoPixelk" : 207.5,
      "fVtoPixel" : -207.5,
      "fAbsPixeltoXk" : 5.89426843394002,
      "fPixeltoXk" : 5.89426843394002,
      "fPixeltoX" : 4.80963853262975e-5,
      "fAbsPixeltoYk" : 97.1942650602409,
      "fPixeltoYk" : 0.001,
      "fPixeltoY" : -0.144525301204819,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0.3275,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.2075,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0.3275,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.2075,
      "fUxmin" : 5.90004,
      "fUymin" : 0.001,
      "fUxmax" : 5.93996,
      "fUymax" : 29.99,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.90004,
          "fY1" : 0.001,
          "fX2" : 5.93996,
          "fY2" : 29.99,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "frame_12823b20",
          "fTitle" : "A RooPlot of \"\"",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 102,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 100,
            "fXmin" : 5.90004,
            "fXmax" : 5.93996,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 1,
          "fTsumw" : 0,
          "fTsumw2" : 0,
          "fTsumwx" : 0,
          "fTsumwx2" : 0,
          "fMaximum" : 29.99,
          "fMinimum" : 0.001,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 22.1372188422171, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_2_M5_Norm[mass]_Comp[pslepol_B1]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M5)",
          "fLineColor" : 600,
          "fLineStyle" : 14,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 127,
          "fX" : [5.8996, 5.8996, 5.9, 5.90000625, 5.9000125, 5.900025, 5.90005, 5.9001, 5.9002, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9342, 5.9344, 5.9346, 5.9348, 5.935, 5.9352, 5.9354, 5.9356, 5.9358, 5.936, 5.9362, 5.9364, 5.9366, 5.9368, 5.937, 5.9372, 5.9374, 5.9376, 5.9378, 5.938, 5.9382, 5.9384, 5.9386, 5.9388, 5.939, 5.9392, 5.9394, 5.9396, 5.9398, 5.94, 5.94, 5.9404, 5.9404],
          "fY" : [0, 0, 0, 0.0398810244644256, 0.0402706839932919, 0.0410555363158977, 0.0426473537572165, 0.0459192777198725, 0.0528149852138497, 0.0680034657785536, 0.103885728639328, 0.146950432338665, 0.197008112688765, 0.25386940782787, 0.317345058168326, 0.387245906344674, 0.463382897161758, 0.545567077542877, 0.633609596477954, 0.727321704971947, 0.826514755992243, 0.931000204418149, 1.04058960698837, 1.15509462224951, 1.27432701050443, 1.3980986337606, 1.5262214556785, 1.65850754152004, 1.79476905809704, 1.93481827371966, 2.07846755814495, 2.22552938252538, 2.37581631935737, 2.52914104242994, 2.68531632677328, 2.8441550486074, 3.00547018529084, 3.16907481526935, 3.33478211802498, 3.50240537402338, 3.67175796466479, 3.8426533722314, 4.0149051798365, 4.18832707137343, 4.36273283146442, 4.53793634540954, 4.71375159913564, 4.88999267914532, 5.06647377246598, 5.24300916659879, 5.41941324946782, 5.59550050936908, 5.77108553491966, 5.94598301500687, 6.12000773873741, 6.29297459538658, 6.46469857434748, 6.6349947650803, 6.8036783570616, 6.97056463973395, 7.13546900245383, 7.29820693444318, 7.45859402473736, 7.61644596213489, 7.77157853514691, 7.92380763194668, 8.07294924031903, 8.21881944760995, 8.36123444067609, 8.50001050583439, 8.63496402881165, 8.76591149469419, 8.89266948787752, 9.01505469201601, 9.13288388997261, 9.24597396376862, 9.35414189453347, 9.45720476245446, 9.55497974672686, 9.64728412550289, 9.7339352758429, 9.81475067366438, 9.88954789369216, 9.95814460940835, 10.0203585930023, 10.0760077153207, 10.1249099458176, 10.1668833525043, 10.2017461018997, 10.2293164589804, 10.2494127871306, 10.2618535480926, 10.2664573019169, 10.2630427069122, 10.2582718861757, 10.2514285195959, 10.2424899670744, 10.2314335946445, 10.2182367744701, 10.2028768848437, 10.1853313101847, 10.1655774410385, 10.1435926740744, 10.1193544120843, 10.0928400639809, 10.0640270447964, 10.0328927756812, 9.99941468390145, 9.9635702028384, 9.92533677198674, 9.88469183695242, 9.84161284945152, 9.79607726730908, 9.7480625544572, 9.6975461809331, 9.64450562287787, 9.58891836253552, 9.53076188825093, 9.47001369446781, 9.4066512817276, 9.34065215666853, 9.27199383202356, 9.20065382661822, 9.1266096653692, 9.1266096653692, 9.1266096653692, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_2_M5_Norm[mass]_Comp[pslepol_B1]74",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M5)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 129,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 127,
              "fXmin" : 5.89552,
              "fXmax" : 5.94448,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 11.2931030321086,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 11.2931030321086,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_2_M5)",
          "_ymin" : 0,
          "_ymax" : 10.2664573019169,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_2_M5_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P1_2]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M5)",
          "fLineColor" : 632,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1179,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 104,
          "fX" : [5.9, 5.9, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9344, 5.9348, 5.9352, 5.9356, 5.936, 5.9364, 5.9368, 5.9372, 5.9376, 5.938, 5.9384, 5.9388, 5.9392, 5.9396, 5.94, 5.94, 5.94],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_2_M5_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P1_2]75",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M5)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 106,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 104,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1.1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 1.1,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_2_M5)",
          "_ymin" : 0,
          "_ymax" : 0,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_2_M5_Norm[mass]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M5)",
          "fLineColor" : 801,
          "fLineStyle" : 1,
          "fLineWidth" : 3,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 127,
          "fX" : [5.8996, 5.8996, 5.9, 5.90000625, 5.9000125, 5.900025, 5.90005, 5.9001, 5.9002, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9342, 5.9344, 5.9346, 5.9348, 5.935, 5.9352, 5.9354, 5.9356, 5.9358, 5.936, 5.9362, 5.9364, 5.9366, 5.9368, 5.937, 5.9372, 5.9374, 5.9376, 5.9378, 5.938, 5.9382, 5.9384, 5.9386, 5.9388, 5.939, 5.9392, 5.9394, 5.9396, 5.9398, 5.94, 5.94, 5.9404, 5.9404],
          "fY" : [0, 0, 0, 0.0398810244644256, 0.0402706839932919, 0.0410555363158977, 0.0426473537572165, 0.0459192777198725, 0.0528149852138497, 0.0680034657785536, 0.103885728639328, 0.146950432338665, 0.197008112688765, 0.25386940782787, 0.317345058168326, 0.387245906344674, 0.463382897161758, 0.545567077542877, 0.633609596477954, 0.727321704971947, 0.826514755992243, 0.931000204418149, 1.04058960698837, 1.15509462224951, 1.27432701050443, 1.3980986337606, 1.5262214556785, 1.65850754152004, 1.79476905809704, 1.93481827371966, 2.07846755814495, 2.22552938252538, 2.37581631935737, 2.52914104242994, 2.68531632677328, 2.8441550486074, 3.00547018529084, 3.16907481526935, 3.33478211802498, 3.50240537402338, 3.67175796466479, 3.8426533722314, 4.0149051798365, 4.18832707137343, 4.36273283146442, 4.53793634540954, 4.71375159913564, 4.88999267914532, 5.06647377246598, 5.24300916659879, 5.41941324946782, 5.59550050936908, 5.77108553491966, 5.94598301500687, 6.12000773873741, 6.29297459538658, 6.46469857434748, 6.6349947650803, 6.8036783570616, 6.97056463973395, 7.13546900245383, 7.29820693444318, 7.45859402473736, 7.61644596213489, 7.77157853514691, 7.92380763194668, 8.07294924031903, 8.21881944760995, 8.36123444067609, 8.50001050583439, 8.63496402881165, 8.76591149469419, 8.89266948787752, 9.01505469201601, 9.13288388997261, 9.24597396376862, 9.35414189453347, 9.45720476245446, 9.55497974672686, 9.64728412550289, 9.7339352758429, 9.81475067366438, 9.88954789369216, 9.95814460940835, 10.0203585930023, 10.0760077153207, 10.1249099458176, 10.1668833525043, 10.2017461018997, 10.2293164589804, 10.2494127871306, 10.2618535480926, 10.2664573019169, 10.2630427069122, 10.2582718861757, 10.2514285195959, 10.2424899670744, 10.2314335946445, 10.2182367744701, 10.2028768848437, 10.1853313101847, 10.1655774410385, 10.1435926740744, 10.1193544120843, 10.0928400639809, 10.0640270447964, 10.0328927756812, 9.99941468390145, 9.9635702028384, 9.92533677198674, 9.88469183695242, 9.84161284945152, 9.79607726730908, 9.7480625544572, 9.6975461809331, 9.64450562287787, 9.58891836253552, 9.53076188825093, 9.47001369446781, 9.4066512817276, 9.34065215666853, 9.27199383202356, 9.20065382661822, 9.1266096653692, 9.1266096653692, 9.1266096653692, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_2_M5_Norm[mass]76",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M5)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 129,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 127,
              "fXmin" : 5.89552,
              "fXmax" : 5.94448,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 11.2931030321086,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 11.2931030321086,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_2_M5)",
          "_ymin" : 0,
          "_ymax" : 10.2664573019169,
          "_normValue" : 0
        }, {
          "_typename" : "RooHist",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "h_ds_1010_Cut[sampleA==sampleA::PP2]",
          "fTitle" : "Histogram of ds_1010_plot__mass",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 0.75,
          "fNpoints" : 100,
          "fX" : [5.9002, 5.9006, 5.901, 5.9014, 5.9018, 5.9022, 5.9026, 5.903, 5.9034, 5.9038, 5.9042, 5.9046, 5.905, 5.9054, 5.9058, 5.9062, 5.9066, 5.907, 5.9074, 5.9078, 5.9082, 5.9086, 5.909, 5.9094, 5.9098, 5.9102, 5.9106, 5.911, 5.9114, 5.9118, 5.9122, 5.9126, 5.913, 5.9134, 5.9138, 5.9142, 5.9146, 5.915, 5.9154, 5.9158, 5.9162, 5.9166, 5.917, 5.9174, 5.9178, 5.9182, 5.9186, 5.919, 5.9194, 5.9198, 5.9202, 5.9206, 5.921, 5.9214, 5.9218, 5.9222, 5.9226, 5.923, 5.9234, 5.9238, 5.9242, 5.9246, 5.925, 5.9254, 5.9258, 5.9262, 5.9266, 5.927, 5.9274, 5.9278, 5.9282, 5.9286, 5.929, 5.9294, 5.9298, 5.9302, 5.9306, 5.931, 5.9314, 5.9318, 5.9322, 5.9326, 5.933, 5.9334, 5.9338, 5.9342, 5.9346, 5.935, 5.9354, 5.9358, 5.9362, 5.9366, 5.937, 5.9374, 5.9378, 5.9382, 5.9386, 5.939, 5.9394, 5.9398],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 2, 2, 1, 0, 1, 0, 1, 0, 1, 2, 2, 3, 2, 4, 1, 4, 5, 0, 3, 2, 2, 4, 9, 3, 3, 4, 6, 5, 5, 9, 6, 6, 6, 3, 4, 7, 8, 4, 12, 5, 7, 3, 8, 7, 6, 5, 5, 4, 9, 11, 8, 15, 9, 9, 11, 10, 8, 7, 9, 6, 5, 9, 7, 14, 10, 8, 8, 6, 7, 9, 10, 6, 9, 10, 13, 16, 11, 7, 8, 12, 11, 16, 12, 8, 7, 11, 15, 15, 9, 11],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_h_ds_1010_Cut[sampleA==sampleA::PP2]3016",
            "fTitle" : "Histogram of ds_1010_plot__mass",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 23.1913721204179,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 23.1913721204179,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4],
          "fEXhigh" : [2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4],
          "fEYlow" : [0, 0, 0, 0, 0, 0, 0, 1.29181456018103, 0, 0, 1.29181456018103, 1.29181456018103, 0.82724622097655, 0, 0.82724622097655, 0, 0.82724622097655, 0, 0.82724622097655, 1.29181456018103, 1.29181456018103, 1.63270468610957, 1.29181456018103, 1.91433918622288, 0.82724622097655, 1.91433918622288, 2.15969114440678, 0, 1.63270468610957, 1.29181456018103, 1.29181456018103, 1.91433918622288, 2.94346103725076, 1.63270468610957, 1.63270468610957, 1.91433918622288, 2.37993137929577, 2.15969114440678, 2.15969114440678, 2.94346103725076, 2.37993137929577, 2.37993137929577, 2.37993137929577, 1.63270468610957, 1.91433918622288, 2.58147045606626, 2.76838605646272, 1.91433918622288, 3.41526599430015, 2.15969114440678, 2.58147045606626, 1.63270468610957, 2.76838605646272, 2.58147045606626, 2.37993137929577, 2.15969114440678, 2.15969114440678, 1.91433918622288, 2.94346103725076, 3.26557940095131, 2.76838605646272, 3.82938009857506, 2.94346103725076, 2.94346103725076, 3.26557940095131, 3.10869443936164, 2.76838605646272, 2.58147045606626, 2.94346103725076, 2.37993137929577, 2.15969114440678, 2.94346103725076, 2.58147045606626, 3.69650031882412, 3.10869443936164, 2.76838605646272, 2.76838605646272, 2.37993137929577, 2.58147045606626, 2.94346103725076, 3.10869443936164, 2.37993137929577, 2.94346103725076, 3.10869443936164, 3.5586623304375, 3.95780102940381, 3.26557940095131, 2.58147045606626, 2.76838605646272, 3.41526599430015, 3.26557940095131, 3.95780102940381, 3.41526599430015, 2.76838605646272, 2.58147045606626, 3.26557940095131, 3.82938009857506, 3.82938009857506, 2.94346103725076, 3.26557940095131],
          "fEYhigh" : [1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.63785962345524, 1.14787446444932, 1.14787446444932, 2.63785962345524, 2.63785962345524, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 2.63785962345524, 2.63785962345524, 2.9181858328834, 2.63785962345524, 3.16275317226094, 2.29952655911586, 3.16275317226094, 3.38247265214689, 1.14787446444932, 2.9181858328834, 2.63785962345524, 2.63785962345524, 3.16275317226094, 4.11020413766764, 2.9181858328834, 2.9181858328834, 3.16275317226094, 3.58364154598457, 3.38247265214689, 3.38247265214689, 4.11020413766764, 3.58364154598457, 3.58364154598457, 3.58364154598457, 2.9181858328834, 3.16275317226094, 3.77028072043409, 3.94514151986907, 3.16275317226094, 4.55981905739127, 3.38247265214689, 3.77028072043409, 2.9181858328834, 3.94514151986907, 3.77028072043409, 3.58364154598457, 3.38247265214689, 3.38247265214689, 3.16275317226094, 4.11020413766764, 4.41652052316603, 3.94514151986907, 4.95873843272062, 4.11020413766764, 4.11020413766764, 4.41652052316603, 4.26694976100939, 3.94514151986907, 3.77028072043409, 4.11020413766764, 3.58364154598457, 3.38247265214689, 4.11020413766764, 3.77028072043409, 4.83038075568817, 4.26694976100939, 3.94514151986907, 3.94514151986907, 3.58364154598457, 3.77028072043409, 4.11020413766764, 4.26694976100939, 3.58364154598457, 4.11020413766764, 4.26694976100939, 4.69757337260906, 5.08306556401624, 4.41652052316603, 3.77028072043409, 3.94514151986907, 4.55981905739127, 4.41652052316603, 5.08306556401624, 4.55981905739127, 3.94514151986907, 3.77028072043409, 4.41652052316603, 4.95873843272062, 4.95873843272062, 4.11020413766764, 4.41652052316603],
          "_yAxisLabel" : "Events \/ ( 0.0004 )",
          "_ymin" : 0,
          "_ymax" : 21.0830655640162,
          "_normValue" : 0,
          "_nominalBinWidth" : 4e-4,
          "_nSigma" : 1,
          "_entries" : 606,
          "_rawEntries" : 8052
        }, {"$ref":49}],
        "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_1",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }, {
      "_typename" : "TPad",
      "fUniqueID" : 0,
      "fBits" : 50331657,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fLeftMargin" : 0.1263158,
      "fRightMargin" : 0,
      "fBottomMargin" : 0.3664122,
      "fTopMargin" : 0,
      "fXfile" : 2,
      "fYfile" : 2,
      "fAfile" : 1,
      "fXstat" : 0.99,
      "fYstat" : 0.99,
      "fAstat" : 2,
      "fFrameFillColor" : 0,
      "fFrameLineColor" : 1,
      "fFrameFillStyle" : 1001,
      "fFrameLineStyle" : 1,
      "fFrameLineWidth" : 1,
      "fFrameBorderSize" : 1,
      "fFrameBorderMode" : 0,
      "fX1" : 5.89426843394002,
      "fY1" : -17.3436151036718,
      "fX2" : 5.93996,
      "fY2" : 29.99,
      "fXtoAbsPixelk" : -122551.172849,
      "fXtoPixelk" : -122551.172849,
      "fXtoPixel" : 20791.5832596516,
      "fYtoAbsPixelk" : 880.000047168779,
      "fYtoPixelk" : 207.500047168779,
      "fYtoPixel" : -6.91897289659151,
      "fUtoAbsPixelk" : 5e-5,
      "fUtoPixelk" : 5e-5,
      "fUtoPixel" : 950,
      "fVtoAbsPixelk" : 1000.00005,
      "fVtoPixelk" : 327.5,
      "fVtoPixel" : -327.5,
      "fAbsPixeltoXk" : 5.89426843394002,
      "fPixeltoXk" : 5.89426843394002,
      "fPixeltoX" : 4.80963853262975e-5,
      "fAbsPixeltoYk" : 127.186507350288,
      "fPixeltoYk" : -17.3436151036718,
      "fPixeltoY" : -0.14453012245396,
      "fXlowNDC" : 0,
      "fYlowNDC" : 0,
      "fXUpNDC" : 0,
      "fYUpNDC" : 0,
      "fWNDC" : 0.95,
      "fHNDC" : 0.3275,
      "fAbsXlowNDC" : 0,
      "fAbsYlowNDC" : 0,
      "fAbsWNDC" : 0.95,
      "fAbsHNDC" : 0.3275,
      "fUxmin" : 5.90004,
      "fUymin" : 0,
      "fUxmax" : 5.93996,
      "fUymax" : 29.99,
      "fTheta" : 30,
      "fPhi" : 30,
      "fAspectRatio" : 0,
      "fNumber" : 0,
      "fTickx" : 1,
      "fTicky" : 1,
      "fLogx" : 0,
      "fLogy" : 0,
      "fLogz" : 0,
      "fPadPaint" : 0,
      "fCrosshair" : 0,
      "fCrosshairPos" : 0,
      "fBorderSize" : 0,
      "fBorderMode" : 0,
      "fModified" : false,
      "fGridx" : false,
      "fGridy" : false,
      "fAbsCoord" : false,
      "fEditable" : true,
      "fFixedAspectRatio" : false,
      "fPrimitives" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [{
          "_typename" : "TFrame",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fX1" : 5.90004,
          "fY1" : 0,
          "fX2" : 5.93996,
          "fY2" : 29.99,
          "fBorderSize" : 1,
          "fBorderMode" : 0
        }, {
          "_typename" : "TH1D",
          "fUniqueID" : 0,
          "fBits" : 50332168,
          "fName" : "frame_12ae2c90",
          "fTitle" : "A RooPlot of \"\"",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNcells" : 102,
          "fXaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "xaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.015,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : -1,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 100,
            "fXmin" : 5.90004,
            "fXmax" : 5.93996,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fYaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331656,
            "fName" : "yaxis",
            "fTitle" : "",
            "fNdivisions" : 504,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 133,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 36,
            "fTickLength" : 0.03,
            "fTitleOffset" : 0,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fZaxis" : {
            "_typename" : "TAxis",
            "fUniqueID" : 0,
            "fBits" : 50331648,
            "fName" : "zaxis",
            "fTitle" : "",
            "fNdivisions" : 510,
            "fAxisColor" : 1,
            "fLabelColor" : 1,
            "fLabelFont" : 132,
            "fLabelOffset" : 0.005,
            "fLabelSize" : 0.05,
            "fTickLength" : 0.03,
            "fTitleOffset" : 1,
            "fTitleSize" : 0.05,
            "fTitleColor" : 1,
            "fTitleFont" : 132,
            "fNbins" : 1,
            "fXmin" : 0,
            "fXmax" : 1,
            "fXbins" : [],
            "fFirst" : 0,
            "fLast" : 0,
            "fBits2" : 0,
            "fTimeDisplay" : false,
            "fTimeFormat" : "",
            "fLabels" : null,
            "fModLabs" : null
          },
          "fBarOffset" : 0,
          "fBarWidth" : 1000,
          "fEntries" : 1,
          "fTsumw" : 0,
          "fTsumw2" : 0,
          "fTsumwx" : 0,
          "fTsumwx2" : 0,
          "fMaximum" : 29.99,
          "fMinimum" : 0,
          "fNormFactor" : 0,
          "fContour" : [],
          "fSumw2" : [],
          "fOption" : "",
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fBufferSize" : 0,
          "fBuffer" : [],
          "fBinStatErrOpt" : 0,
          "fStatOverflows" : 2,
          "fArray" : [0, 20.9566753543566, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_2_M6_Norm[mass]_Comp[pslepol_B1]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M6)",
          "fLineColor" : 600,
          "fLineStyle" : 14,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 127,
          "fX" : [5.8996, 5.8996, 5.9, 5.90000625, 5.9000125, 5.900025, 5.90005, 5.9001, 5.9002, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9342, 5.9344, 5.9346, 5.9348, 5.935, 5.9352, 5.9354, 5.9356, 5.9358, 5.936, 5.9362, 5.9364, 5.9366, 5.9368, 5.937, 5.9372, 5.9374, 5.9376, 5.9378, 5.938, 5.9382, 5.9384, 5.9386, 5.9388, 5.939, 5.9392, 5.9394, 5.9396, 5.9398, 5.94, 5.94, 5.9404, 5.9404],
          "fY" : [0, 0, 0, 0.0376434752370486, 0.0380112726801369, 0.0387520903839827, 0.0402545979358545, 0.0433429486068764, 0.0498517682216536, 0.0641880898107799, 0.0980571564054383, 0.138705688610093, 0.18595485224088, 0.239625909698913, 0.299540219921259, 0.365519238331936, 0.437384516792947, 0.514957703555323, 0.598060543210214, 0.686514876640188, 0.780142640969576, 0.878765869516801, 0.982206691744798, 1.09028733321241, 1.20283011552564, 1.31965745628889, 1.44059186905627, 1.56545596328295, 1.69407244427641, 1.82626411314793, 1.96185386676388, 2.10066469769722, 2.24251969417891, 2.38724204004938, 2.53465501471009, 2.68458199307497, 2.83684644552205, 2.99127193784499, 3.14768213120509, 3.30590078208147, 3.46575174222485, 3.62705895860785, 3.78964647337703, 3.95333842380462, 4.11795904224035, 4.28333265606313, 4.44928368763298, 4.61563665424278, 4.7822161680702, 4.94884693612955, 5.11535376022375, 5.28156153689623, 5.44729525738292, 5.61238000756424, 5.77664096791716, 5.9399034134672, 6.10199271374052, 6.26273433271606, 6.42195382877762, 6.57947685466637, 6.73512915743167, 6.88873657838532, 7.04012505305243, 7.18912061112402, 7.3355493764093, 7.47923756678795, 7.62001149416252, 7.75769756441071, 7.89212227733783, 8.02311222662916, 8.15049409980242, 8.2740946781602, 8.39374083674248, 8.50925954427914, 8.62047786314246, 8.72722294929976, 8.82932205226592, 8.92660251505602, 9.01889177413823, 9.10601735938557, 9.18780689402993, 9.2640880946139, 9.33468877094375, 9.3994368260422, 9.4581602561012, 9.51068715043475, 9.55684569143178, 9.59646415450899, 9.62937090806374, 9.65539441342702, 9.67436322481635, 9.68610598928876, 9.69045144669384, 9.68722842962667, 9.68272527870051, 9.67626586338096, 9.66782881380619, 9.6573927659021, 9.64493636138103, 9.63043824774022, 9.61387707826018, 9.59523151200336, 9.57448021381279, 9.55160185431061, 9.52657510989615, 9.49937866274516, 9.46999120080804, 9.43839141780797, 9.40455801324021, 9.36846969237032, 9.33010516623232, 9.28944315162751, 9.24646237112342, 9.20114155305201, 9.15345943150781, 9.10339474634677, 9.05092624318535, 8.99603267339857, 8.93869279411813, 8.87888536823133, 8.8165891643802, 8.75178295695953, 8.68444552611489, 8.61455565774122, 8.61455565774122, 8.61455565774122, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_2_M6_Norm[mass]_Comp[pslepol_B1]77",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M6)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 129,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 127,
              "fXmin" : 5.89552,
              "fXmax" : 5.94448,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 10.6594965913632,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 10.6594965913632,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_2_M6)",
          "_ymin" : 0,
          "_ymax" : 9.69045144669384,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_2_M6_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P1_2]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M6)",
          "fLineColor" : 632,
          "fLineStyle" : 1,
          "fLineWidth" : 2,
          "fFillColor" : 1179,
          "fFillStyle" : 1001,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 104,
          "fX" : [5.9, 5.9, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9344, 5.9348, 5.9352, 5.9356, 5.936, 5.9364, 5.9368, 5.9372, 5.9376, 5.938, 5.9384, 5.9388, 5.9392, 5.9396, 5.94, 5.94, 5.94],
          "fY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_2_M6_Norm[mass]_Comp[Reso2Gauss_Gauss2R1P1_2]78",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M6)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 106,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 104,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1.1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 1.1,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_2_M6)",
          "_ymin" : 0,
          "_ymax" : 0,
          "_normValue" : 0
        }, {
          "_typename" : "RooCurve",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "Fit1D_Gauss2R1P1_2_M6_Norm[mass]",
          "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M6)",
          "fLineColor" : 801,
          "fLineStyle" : 1,
          "fLineWidth" : 3,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 1.2,
          "fNpoints" : 127,
          "fX" : [5.8996, 5.8996, 5.9, 5.90000625, 5.9000125, 5.900025, 5.90005, 5.9001, 5.9002, 5.9004, 5.9008, 5.9012, 5.9016, 5.902, 5.9024, 5.9028, 5.9032, 5.9036, 5.904, 5.9044, 5.9048, 5.9052, 5.9056, 5.906, 5.9064, 5.9068, 5.9072, 5.9076, 5.908, 5.9084, 5.9088, 5.9092, 5.9096, 5.91, 5.9104, 5.9108, 5.9112, 5.9116, 5.912, 5.9124, 5.9128, 5.9132, 5.9136, 5.914, 5.9144, 5.9148, 5.9152, 5.9156, 5.916, 5.9164, 5.9168, 5.9172, 5.9176, 5.918, 5.9184, 5.9188, 5.9192, 5.9196, 5.92, 5.9204, 5.9208, 5.9212, 5.9216, 5.922, 5.9224, 5.9228, 5.9232, 5.9236, 5.924, 5.9244, 5.9248, 5.9252, 5.9256, 5.926, 5.9264, 5.9268, 5.9272, 5.9276, 5.928, 5.9284, 5.9288, 5.9292, 5.9296, 5.93, 5.9304, 5.9308, 5.9312, 5.9316, 5.932, 5.9324, 5.9328, 5.9332, 5.9336, 5.934, 5.9342, 5.9344, 5.9346, 5.9348, 5.935, 5.9352, 5.9354, 5.9356, 5.9358, 5.936, 5.9362, 5.9364, 5.9366, 5.9368, 5.937, 5.9372, 5.9374, 5.9376, 5.9378, 5.938, 5.9382, 5.9384, 5.9386, 5.9388, 5.939, 5.9392, 5.9394, 5.9396, 5.9398, 5.94, 5.94, 5.9404, 5.9404],
          "fY" : [0, 0, 0, 0.0376434752370486, 0.0380112726801369, 0.0387520903839827, 0.0402545979358545, 0.0433429486068764, 0.0498517682216536, 0.0641880898107799, 0.0980571564054383, 0.138705688610093, 0.18595485224088, 0.239625909698913, 0.299540219921259, 0.365519238331936, 0.437384516792947, 0.514957703555323, 0.598060543210214, 0.686514876640188, 0.780142640969576, 0.878765869516801, 0.982206691744798, 1.09028733321241, 1.20283011552564, 1.31965745628889, 1.44059186905627, 1.56545596328295, 1.69407244427641, 1.82626411314793, 1.96185386676388, 2.10066469769722, 2.24251969417891, 2.38724204004938, 2.53465501471009, 2.68458199307497, 2.83684644552205, 2.99127193784499, 3.14768213120509, 3.30590078208147, 3.46575174222485, 3.62705895860785, 3.78964647337703, 3.95333842380462, 4.11795904224035, 4.28333265606313, 4.44928368763298, 4.61563665424278, 4.7822161680702, 4.94884693612955, 5.11535376022375, 5.28156153689623, 5.44729525738292, 5.61238000756424, 5.77664096791716, 5.9399034134672, 6.10199271374052, 6.26273433271606, 6.42195382877762, 6.57947685466637, 6.73512915743167, 6.88873657838532, 7.04012505305243, 7.18912061112402, 7.3355493764093, 7.47923756678795, 7.62001149416252, 7.75769756441071, 7.89212227733783, 8.02311222662916, 8.15049409980242, 8.2740946781602, 8.39374083674248, 8.50925954427914, 8.62047786314246, 8.72722294929976, 8.82932205226592, 8.92660251505602, 9.01889177413823, 9.10601735938557, 9.18780689402993, 9.2640880946139, 9.33468877094375, 9.3994368260422, 9.4581602561012, 9.51068715043475, 9.55684569143178, 9.59646415450899, 9.62937090806374, 9.65539441342702, 9.67436322481635, 9.68610598928876, 9.69045144669384, 9.68722842962667, 9.68272527870051, 9.67626586338096, 9.66782881380619, 9.6573927659021, 9.64493636138103, 9.63043824774022, 9.61387707826018, 9.59523151200336, 9.57448021381279, 9.55160185431061, 9.52657510989615, 9.49937866274516, 9.46999120080804, 9.43839141780797, 9.40455801324021, 9.36846969237032, 9.33010516623232, 9.28944315162751, 9.24646237112342, 9.20114155305201, 9.15345943150781, 9.10339474634677, 9.05092624318535, 8.99603267339857, 8.93869279411813, 8.87888536823133, 8.8165891643802, 8.75178295695953, 8.68444552611489, 8.61455565774122, 8.61455565774122, 8.61455565774122, 0],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_Fit1D_Gauss2R1P1_2_M6_Norm[mass]79",
            "fTitle" : "Projection of Fit1D(Gauss2R1P1_2_M6)",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 129,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 127,
              "fXmin" : 5.89552,
              "fXmax" : 5.94448,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 10.6594965913632,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 10.6594965913632,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "_yAxisLabel" : "Projection of Fit1D(Gauss2R1P1_2_M6)",
          "_ymin" : 0,
          "_ymax" : 9.69045144669384,
          "_normValue" : 0
        }, {
          "_typename" : "RooHist",
          "fUniqueID" : 0,
          "fBits" : 50332680,
          "fName" : "h_ds_1010_Cut[sampleA==sampleA::MM2]",
          "fTitle" : "Histogram of ds_1010_plot__mass",
          "fLineColor" : 1,
          "fLineStyle" : 1,
          "fLineWidth" : 1,
          "fFillColor" : 0,
          "fFillStyle" : 1000,
          "fMarkerColor" : 1,
          "fMarkerStyle" : 20,
          "fMarkerSize" : 0.75,
          "fNpoints" : 100,
          "fX" : [5.9002, 5.9006, 5.901, 5.9014, 5.9018, 5.9022, 5.9026, 5.903, 5.9034, 5.9038, 5.9042, 5.9046, 5.905, 5.9054, 5.9058, 5.9062, 5.9066, 5.907, 5.9074, 5.9078, 5.9082, 5.9086, 5.909, 5.9094, 5.9098, 5.9102, 5.9106, 5.911, 5.9114, 5.9118, 5.9122, 5.9126, 5.913, 5.9134, 5.9138, 5.9142, 5.9146, 5.915, 5.9154, 5.9158, 5.9162, 5.9166, 5.917, 5.9174, 5.9178, 5.9182, 5.9186, 5.919, 5.9194, 5.9198, 5.9202, 5.9206, 5.921, 5.9214, 5.9218, 5.9222, 5.9226, 5.923, 5.9234, 5.9238, 5.9242, 5.9246, 5.925, 5.9254, 5.9258, 5.9262, 5.9266, 5.927, 5.9274, 5.9278, 5.9282, 5.9286, 5.929, 5.9294, 5.9298, 5.9302, 5.9306, 5.931, 5.9314, 5.9318, 5.9322, 5.9326, 5.933, 5.9334, 5.9338, 5.9342, 5.9346, 5.935, 5.9354, 5.9358, 5.9362, 5.9366, 5.937, 5.9374, 5.9378, 5.9382, 5.9386, 5.939, 5.9394, 5.9398],
          "fY" : [0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 1, 0, 1, 0, 0, 4, 3, 3, 2, 2, 3, 2, 2, 3, 1, 5, 2, 3, 9, 4, 3, 3, 3, 3, 6, 5, 4, 7, 3, 6, 3, 3, 9, 2, 11, 5, 3, 7, 6, 7, 8, 7, 3, 6, 6, 6, 3, 10, 8, 13, 15, 7, 9, 7, 3, 7, 10, 15, 8, 8, 8, 8, 6, 11, 7, 10, 9, 14, 10, 14, 9, 8, 10, 8, 9, 8, 9, 3, 10, 12, 7, 12, 7, 7, 14, 8, 11, 14],
          "fFunctions" : {
            "_typename" : "TList",
            "name" : "TList",
            "arr" : [],
            "opt" : []
          },
          "fHistogram" : {
            "_typename" : "TH1F",
            "fUniqueID" : 0,
            "fBits" : 50332168,
            "fName" : "Graph_h_ds_1010_Cut[sampleA==sampleA::MM2]3017",
            "fTitle" : "Histogram of ds_1010_plot__mass",
            "fLineColor" : 1,
            "fLineStyle" : 1,
            "fLineWidth" : 1,
            "fFillColor" : 0,
            "fFillStyle" : 1001,
            "fMarkerColor" : 1,
            "fMarkerStyle" : 20,
            "fMarkerSize" : 1.2,
            "fNcells" : 102,
            "fXaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "xaxis",
              "fTitle" : "",
              "fNdivisions" : 505,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.015,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : -1,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 100,
              "fXmin" : 5.896,
              "fXmax" : 5.944,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fYaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "yaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 0,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 21.9546122759927,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fZaxis" : {
              "_typename" : "TAxis",
              "fUniqueID" : 0,
              "fBits" : 50331648,
              "fName" : "zaxis",
              "fTitle" : "",
              "fNdivisions" : 510,
              "fAxisColor" : 1,
              "fLabelColor" : 1,
              "fLabelFont" : 132,
              "fLabelOffset" : 0.005,
              "fLabelSize" : 0.05,
              "fTickLength" : 0.03,
              "fTitleOffset" : 1,
              "fTitleSize" : 0.05,
              "fTitleColor" : 1,
              "fTitleFont" : 132,
              "fNbins" : 1,
              "fXmin" : 0,
              "fXmax" : 1,
              "fXbins" : [],
              "fFirst" : 0,
              "fLast" : 0,
              "fBits2" : 0,
              "fTimeDisplay" : false,
              "fTimeFormat" : "",
              "fLabels" : null,
              "fModLabs" : null
            },
            "fBarOffset" : 0,
            "fBarWidth" : 1000,
            "fEntries" : 0,
            "fTsumw" : 0,
            "fTsumw2" : 0,
            "fTsumwx" : 0,
            "fTsumwx2" : 0,
            "fMaximum" : 21.9546122759927,
            "fMinimum" : 0,
            "fNormFactor" : 0,
            "fContour" : [],
            "fSumw2" : [],
            "fOption" : "",
            "fFunctions" : {
              "_typename" : "TList",
              "name" : "TList",
              "arr" : [],
              "opt" : []
            },
            "fBufferSize" : 0,
            "fBuffer" : [],
            "fBinStatErrOpt" : 0,
            "fStatOverflows" : 2,
            "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
          },
          "fMinimum" : -1111,
          "fMaximum" : -1111,
          "fEXlow" : [2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4],
          "fEXhigh" : [2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4, 2e-4],
          "fEYlow" : [0, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0, 0, 0, 0, 0.82724622097655, 0, 0.82724622097655, 0, 0, 1.91433918622288, 1.63270468610957, 1.63270468610957, 1.29181456018103, 1.29181456018103, 1.63270468610957, 1.29181456018103, 1.29181456018103, 1.63270468610957, 0.82724622097655, 2.15969114440678, 1.29181456018103, 1.63270468610957, 2.94346103725076, 1.91433918622288, 1.63270468610957, 1.63270468610957, 1.63270468610957, 1.63270468610957, 2.37993137929577, 2.15969114440678, 1.91433918622288, 2.58147045606626, 1.63270468610957, 2.37993137929577, 1.63270468610957, 1.63270468610957, 2.94346103725076, 1.29181456018103, 3.26557940095131, 2.15969114440678, 1.63270468610957, 2.58147045606626, 2.37993137929577, 2.58147045606626, 2.76838605646272, 2.58147045606626, 1.63270468610957, 2.37993137929577, 2.37993137929577, 2.37993137929577, 1.63270468610957, 3.10869443936164, 2.76838605646272, 3.5586623304375, 3.82938009857506, 2.58147045606626, 2.94346103725076, 2.58147045606626, 1.63270468610957, 2.58147045606626, 3.10869443936164, 3.82938009857506, 2.76838605646272, 2.76838605646272, 2.76838605646272, 2.76838605646272, 2.37993137929577, 3.26557940095131, 2.58147045606626, 3.10869443936164, 2.94346103725076, 3.69650031882412, 3.10869443936164, 3.69650031882412, 2.94346103725076, 2.76838605646272, 3.10869443936164, 2.76838605646272, 2.94346103725076, 2.76838605646272, 2.94346103725076, 1.63270468610957, 3.10869443936164, 3.41526599430015, 2.58147045606626, 3.41526599430015, 2.58147045606626, 2.58147045606626, 3.69650031882412, 2.76838605646272, 3.26557940095131, 3.69650031882412],
          "fEYhigh" : [1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 1.14787446444932, 2.29952655911586, 1.14787446444932, 2.29952655911586, 1.14787446444932, 1.14787446444932, 3.16275317226094, 2.9181858328834, 2.9181858328834, 2.63785962345524, 2.63785962345524, 2.9181858328834, 2.63785962345524, 2.63785962345524, 2.9181858328834, 2.29952655911586, 3.38247265214689, 2.63785962345524, 2.9181858328834, 4.11020413766764, 3.16275317226094, 2.9181858328834, 2.9181858328834, 2.9181858328834, 2.9181858328834, 3.58364154598457, 3.38247265214689, 3.16275317226094, 3.77028072043409, 2.9181858328834, 3.58364154598457, 2.9181858328834, 2.9181858328834, 4.11020413766764, 2.63785962345524, 4.41652052316603, 3.38247265214689, 2.9181858328834, 3.77028072043409, 3.58364154598457, 3.77028072043409, 3.94514151986907, 3.77028072043409, 2.9181858328834, 3.58364154598457, 3.58364154598457, 3.58364154598457, 2.9181858328834, 4.26694976100939, 3.94514151986907, 4.69757337260906, 4.95873843272062, 3.77028072043409, 4.11020413766764, 3.77028072043409, 2.9181858328834, 3.77028072043409, 4.26694976100939, 4.95873843272062, 3.94514151986907, 3.94514151986907, 3.94514151986907, 3.94514151986907, 3.58364154598457, 4.41652052316603, 3.77028072043409, 4.26694976100939, 4.11020413766764, 4.83038075568817, 4.26694976100939, 4.83038075568817, 4.11020413766764, 3.94514151986907, 4.26694976100939, 3.94514151986907, 4.11020413766764, 3.94514151986907, 4.11020413766764, 2.9181858328834, 4.26694976100939, 4.55981905739127, 3.77028072043409, 4.55981905739127, 3.77028072043409, 3.77028072043409, 4.83038075568817, 3.94514151986907, 4.41652052316603, 4.83038075568817],
          "_yAxisLabel" : "Events \/ ( 0.0004 )",
          "_ymin" : 0,
          "_ymax" : 19.9587384327206,
          "_normValue" : 0,
          "_nominalBinWidth" : 4e-4,
          "_nSigma" : 1,
          "_entries" : 572,
          "_rawEntries" : 8052
        }, {"$ref":86}],
        "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
      },
      "fExecs" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fName" : "glPad_glCanvas_0_0",
      "fTitle" : "",
      "fNumPaletteColor" : 0,
      "fNextPaletteColor" : 0
    }],
    "opt" : ["", "", ""]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 20,
  "fWindowTopX" : 294,
  "fWindowTopY" : 51,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 1026,
  "fCw" : 1000,
  "fCh" : 1000,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> meta.txt <==
Keywords:

      Main category:   QCD, flavour physycs, forward physics
      Secondary category:    B physics, heay quark production; particle and resonace production   

Title:
   
    Observation of a new baryon state in the $\Lambda_b^0\pi^+\pi^-$ mass spectrum


Abstract:

     A new baryon state is observed  in the $\Lambda_b^0\pi^+\pi^-$ mass 
     spectrum with high significance using a data sample of $pp$ collisions,
     collected with the LHCb detector at centre-of-mass energies 
     $\sqrt{s}=7, 8$ and 13TeV, corresponding  to an integrated luminosity of 9fb$^{-1}$.
     The mass and natural width of the new state are measured to be 
     \begin{eqnarray*}
        m & =  & 6072.3 \pm 2.9 \pm 0.6 \pm 0.2 MeV\,, \\
        \Gamma & = &  72 \pm 11 \pm 2 MeV\,,
    \end{eqnarray*}
    where the first uncertainty is statistical and the second systematic.
    The third uncertainty for the mass is 
    due to imprecise knowledge of the $\Lambda_b^0$ baryon mass. 
    The new state  is consistent with thefirst radial excitation 
    of the $\Lambda_b^0$ baryon, the $\Lambda_b(2S)^0$ resonance.
    Updated measurements of the masses and the upper limits on
    the natural widths of the previously observed $\Lambda_b(5912)^0$ and 
    $\Lambda_b(5920)^0$ states are also reported. 

